Experimental Demonstration of Multi-Target Tracking in Integrated Sensing and Communication

For a wide range of envisioned integrated sensing and communication (ISAC) use cases, it is necessary to incorporate tracking techniques into cellular communication systems. While numerous multi-target tracking (MTT) algorithms exist, they have not yet been applied to real-world ISAC, with its challenges such as clutter and non-optimal hardware with design emphasis on communication instead of sensing. In this work, we showcase MTT based on the probability hypothesis density (PHD) filter in the range and radial speed domain. The measurements are taken with a 5G compliant ISAC proof-of-concept in a real factory environment, where the pedestrian-like targets are generated by a radar target emulator. We detail the complete pipeline, from measurement acquisition to evaluation, with a focus on the post-processing of the raw captured data and the tracking itself. Our end-to-end evaluation and comparison to simulations show good MTT performance with mean absolute ranging error <1.5m and detection rates >91% for realistic but challenging scenarios.

==> tikz/data/groundtruth_scenarios/scenario_4_groundtruth.dat <==
timestamp,cardinality,range1,doppler1,range2,doppler2,range3,doppler3,range4,doppler4,range5,doppler5,range6,doppler6
0.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4202,0.3203,nan,nan
10.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4234,0.3203,nan,nan
20.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4266,0.3202,nan,nan
30.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4298,0.3201,nan,nan
40.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.433,0.3201,nan,nan
50.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4362,0.32,nan,nan
60.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4394,0.3199,nan,nan
70.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4426,0.3198,nan,nan
80.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4458,0.3198,nan,nan
90.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.449,0.3197,nan,nan
100.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4522,0.3196,nan,nan
110.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4554,0.3195,nan,nan
120.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4586,0.3194,nan,nan
130.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4618,0.3193,nan,nan
140.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.465,0.3192,nan,nan
150.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4682,0.3191,nan,nan
160.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4714,0.319,nan,nan
170.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4746,0.3189,nan,nan
180.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4778,0.3188,nan,nan
190.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4809,0.3187,nan,nan
200.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4841,0.3186,nan,nan
210.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4873,0.3185,nan,nan
220.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4905,0.3184,nan,nan
230.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4937,0.3183,nan,nan
240.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.4969,0.3181,nan,nan
250.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5,0.318,nan,nan
260.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5032,0.3179,nan,nan
270.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5064,0.3178,nan,nan
280.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5096,0.3177,nan,nan
290.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5127,0.3175,nan,nan
300.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5159,0.3174,nan,nan
310.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5191,0.3173,nan,nan
320.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5223,0.3171,nan,nan
330.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5254,0.317,nan,nan
340.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5286,0.3169,nan,nan
350.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5318,0.3167,nan,nan
360.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5349,0.3166,nan,nan
370.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5381,0.3164,nan,nan
380.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5413,0.3162,nan,nan
390.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5444,0.3161,nan,nan
400.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5476,0.3159,nan,nan
410.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5508,0.3158,nan,nan
420.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5539,0.3156,nan,nan
430.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.557,0.3155,nan,nan
440.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5602,0.3153,nan,nan
450.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5633,0.3151,nan,nan
460.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5665,0.3149,nan,nan
470.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5697,0.3147,nan,nan
480.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5728,0.3146,nan,nan
490.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5759,0.3144,nan,nan
500.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5791,0.3142,nan,nan
510.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5823,0.314,nan,nan
520.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5854,0.3138,nan,nan
530.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5885,0.3136,nan,nan
540.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5916,0.3134,nan,nan
550.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5948,0.3132,nan,nan
560.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.5979,0.313,nan,nan
570.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6011,0.3128,nan,nan
580.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6042,0.3126,nan,nan
590.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6073,0.3124,nan,nan
600.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6104,0.3122,nan,nan
610.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6136,0.312,nan,nan
620.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6166,0.3118,nan,nan
630.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6198,0.3116,nan,nan
640.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6229,0.3113,nan,nan
650.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.626,0.3111,nan,nan
660.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6291,0.3109,nan,nan
670.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6322,0.3106,nan,nan
680.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6353,0.3104,nan,nan
690.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6384,0.3102,nan,nan
700.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6415,0.3099,nan,nan
710.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6446,0.3097,nan,nan
720.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6477,0.3094,nan,nan
730.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6508,0.3092,nan,nan
740.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6539,0.3089,nan,nan
750.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.657,0.3087,nan,nan
760.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6601,0.3084,nan,nan
770.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6632,0.3081,nan,nan
780.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6662,0.3079,nan,nan
790.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6693,0.3076,nan,nan
800.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6724,0.3073,nan,nan
810.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6754,0.307,nan,nan
820.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6785,0.3068,nan,nan
830.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6816,0.3065,nan,nan
840.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6847,0.3062,nan,nan
850.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6877,0.3059,nan,nan
860.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6908,0.3056,nan,nan
870.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6938,0.3053,nan,nan
880.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6969,0.305,nan,nan
890.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.6999,0.3047,nan,nan
900.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.703,0.3044,nan,nan
910.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.706,0.3041,nan,nan
920.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7091,0.3038,nan,nan
930.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7121,0.3035,nan,nan
940.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7152,0.3031,nan,nan
950.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7182,0.3028,nan,nan
960.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7212,0.3025,nan,nan
970.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7242,0.3022,nan,nan
980.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7272,0.3018,nan,nan
990.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7303,0.3015,nan,nan
1000.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7332,0.3011,nan,nan
1010.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7363,0.3008,nan,nan
1020.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7393,0.3005,nan,nan
1030.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7423,0.3001,nan,nan
1040.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7453,0.2997,nan,nan
1050.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7483,0.2994,nan,nan
1060.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7513,0.299,nan,nan
1070.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7543,0.2987,nan,nan
1080.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7573,0.2983,nan,nan
1090.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7602,0.2979,nan,nan
1100.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7632,0.2975,nan,nan
1110.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7661,0.2972,nan,nan
1120.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7691,0.2968,nan,nan
1130.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7721,0.2964,nan,nan
1140.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7751,0.296,nan,nan
1150.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.778,0.2956,nan,nan
1160.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.781,0.2952,nan,nan
1170.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7839,0.2948,nan,nan
1180.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7869,0.2944,nan,nan
1190.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7898,0.294,nan,nan
1200.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7927,0.2936,nan,nan
1210.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7957,0.2932,nan,nan
1220.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.7986,0.2927,nan,nan
1230.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8015,0.2923,nan,nan
1240.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8045,0.2919,nan,nan
1250.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8074,0.2914,nan,nan
1260.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8103,0.291,nan,nan
1270.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8132,0.2906,nan,nan
1280.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8161,0.2901,nan,nan
1290.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.819,0.2897,nan,nan
1300.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8219,0.2892,nan,nan
1310.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8248,0.2887,nan,nan
1320.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8276,0.2883,nan,nan
1330.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8306,0.2878,nan,nan
1340.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8334,0.2874,nan,nan
1350.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8363,0.2869,nan,nan
1360.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8392,0.2864,nan,nan
1370.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.842,0.2859,nan,nan
1380.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8449,0.2854,nan,nan
1390.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8477,0.285,nan,nan
1400.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8506,0.2844,nan,nan
1410.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8534,0.284,nan,nan
1420.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8563,0.2834,nan,nan
1430.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8591,0.2829,nan,nan
1440.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8619,0.2824,nan,nan
1450.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8647,0.2819,nan,nan
1460.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8675,0.2814,nan,nan
1470.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8704,0.2809,nan,nan
1480.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8732,0.2803,nan,nan
1490.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.876,0.2798,nan,nan
1500.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8788,0.2793,nan,nan
1510.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8816,0.2787,nan,nan
1520.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8843,0.2782,nan,nan
1530.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8871,0.2776,nan,nan
1540.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8899,0.2771,nan,nan
1550.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8927,0.2765,nan,nan
1560.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8954,0.276,nan,nan
1570.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.8982,0.2754,nan,nan
1580.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9009,0.2748,nan,nan
1590.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9037,0.2742,nan,nan
1600.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9064,0.2736,nan,nan
1610.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9091,0.2731,nan,nan
1620.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9119,0.2725,nan,nan
1630.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9146,0.2719,nan,nan
1640.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9173,0.2713,nan,nan
1650.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.92,0.2707,nan,nan
1660.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9227,0.2701,nan,nan
1670.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9254,0.2694,nan,nan
1680.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9281,0.2688,nan,nan
1690.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9308,0.2682,nan,nan
1700.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9335,0.2676,nan,nan
1710.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9361,0.2669,nan,nan
1720.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9388,0.2663,nan,nan
1730.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9415,0.2656,nan,nan
1740.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9441,0.265,nan,nan
1750.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9468,0.2643,nan,nan
1760.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9494,0.2637,nan,nan
1770.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9521,0.263,nan,nan
1780.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9547,0.2624,nan,nan
1790.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9573,0.2617,nan,nan
1800.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9599,0.261,nan,nan
1810.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9625,0.2603,nan,nan
1820.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9651,0.2596,nan,nan
1830.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9677,0.2589,nan,nan
1840.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9703,0.2582,nan,nan
1850.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9729,0.2575,nan,nan
1860.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9754,0.2568,nan,nan
1870.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.978,0.2561,nan,nan
1880.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9806,0.2554,nan,nan
1890.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9831,0.2547,nan,nan
1900.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9857,0.254,nan,nan
1910.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9882,0.2532,nan,nan
1920.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9907,0.2525,nan,nan
1930.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9933,0.2517,nan,nan
1940.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9958,0.251,nan,nan
1950.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,27.9982,0.2502,nan,nan
1960.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,28.0008,0.2495,nan,nan
1970.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,28.0033,0.2487,nan,nan
1980.0,1.0,nan,nan,nan,nan,nan,nan,nan,nan,28.0057,0.2479,nan,nan
1990.0,3.0,nan,nan,nan,nan,40.6273,-1.2373,43.7333,1.1669,28.0082,0.2472,nan,nan
2000.0,3.0,nan,nan,nan,nan,40.615,-1.2368,43.745,1.1663,28.0107,0.2464,nan,nan
2010.0,3.0,nan,nan,nan,nan,40.6026,-1.2363,43.7567,1.1657,28.0131,0.2456,nan,nan
2020.0,3.0,nan,nan,nan,nan,40.5902,-1.2358,43.7683,1.1651,28.0156,0.2448,nan,nan
2030.0,3.0,nan,nan,nan,nan,40.5779,-1.2353,43.78,1.1645,28.0181,0.244,nan,nan
2040.0,3.0,nan,nan,nan,nan,40.5656,-1.2348,43.7916,1.1638,28.0205,0.2432,nan,nan
2050.0,3.0,nan,nan,nan,nan,40.5532,-1.2343,43.8033,1.1632,28.0229,0.2424,nan,nan
2060.0,3.0,nan,nan,nan,nan,40.5409,-1.2338,43.8148,1.1625,28.0253,0.2416,nan,nan
2070.0,3.0,nan,nan,nan,nan,40.5285,-1.2332,43.8265,1.1618,28.0277,0.2408,nan,nan
2080.0,3.0,nan,nan,nan,nan,40.5162,-1.2327,43.8381,1.1611,28.0301,0.24,nan,nan
2090.0,3.0,nan,nan,nan,nan,40.5038,-1.2322,43.8496,1.1604,28.0325,0.2391,nan,nan
2100.0,3.0,nan,nan,nan,nan,40.4915,-1.2316,43.8613,1.1597,28.0349,0.2383,nan,nan
2110.0,3.0,nan,nan,nan,nan,40.4792,-1.2311,43.8729,1.159,28.0373,0.2375,nan,nan
2120.0,3.0,nan,nan,nan,nan,40.4669,-1.2305,43.8845,1.1582,28.0397,0.2366,nan,nan
2130.0,3.0,nan,nan,nan,nan,40.4546,-1.23,43.8961,1.1575,28.042,0.2358,nan,nan
2140.0,3.0,nan,nan,nan,nan,40.4423,-1.2294,43.9076,1.1567,28.0444,0.2349,nan,nan
2150.0,3.0,nan,nan,nan,nan,40.43,-1.2289,43.9192,1.1559,28.0467,0.2341,nan,nan
2160.0,3.0,nan,nan,nan,nan,40.4177,-1.2283,43.9308,1.1551,28.0491,0.2333,nan,nan
2170.0,3.0,nan,nan,nan,nan,40.4055,-1.2277,43.9423,1.1543,28.0514,0.2324,nan,nan
2180.0,3.0,nan,nan,nan,nan,40.3932,-1.2271,43.9538,1.1535,28.0537,0.2316,nan,nan
2190.0,3.0,nan,nan,nan,nan,40.3809,-1.2266,43.9654,1.1527,28.056,0.2308,nan,nan
2200.0,3.0,nan,nan,nan,nan,40.3687,-1.226,43.9768,1.1518,28.0583,0.2299,nan,nan
2210.0,3.0,nan,nan,nan,nan,40.3563,-1.2254,43.9884,1.1509,28.0606,0.2291,nan,nan
2220.0,3.0,nan,nan,nan,nan,40.3441,-1.2248,43.9999,1.1501,28.0629,0.2283,nan,nan
2230.0,3.0,nan,nan,nan,nan,40.3319,-1.2242,44.0114,1.1492,28.0652,0.2274,nan,nan
2240.0,3.0,nan,nan,nan,nan,40.3196,-1.2236,44.0229,1.1482,28.0675,0.2266,nan,nan
2250.0,3.0,nan,nan,nan,nan,40.3074,-1.223,44.0343,1.1473,28.0697,0.2258,nan,nan
2260.0,3.0,nan,nan,nan,nan,40.2952,-1.2224,44.0459,1.1464,28.072,0.225,nan,nan
2270.0,3.0,nan,nan,nan,nan,40.283,-1.2218,44.0574,1.1454,28.0742,0.2242,nan,nan
2280.0,3.0,nan,nan,nan,nan,40.2708,-1.2212,44.0687,1.1445,28.0764,0.2233,nan,nan
2290.0,3.0,nan,nan,nan,nan,40.2585,-1.2205,44.0801,1.1435,28.0787,0.2225,nan,nan
2300.0,3.0,nan,nan,nan,nan,40.2463,-1.2199,44.0917,1.1424,28.0809,0.2217,nan,nan
2310.0,3.0,nan,nan,nan,nan,40.2341,-1.2193,44.103,1.1414,28.0831,0.2209,nan,nan
2320.0,3.0,nan,nan,nan,nan,40.222,-1.2186,44.1144,1.1404,28.0853,0.22,nan,nan
2330.0,3.0,nan,nan,nan,nan,40.2098,-1.218,44.1259,1.1393,28.0875,0.2192,nan,nan
2340.0,3.0,nan,nan,nan,nan,40.1976,-1.2174,44.1372,1.1382,28.0897,0.2184,nan,nan
2350.0,3.0,nan,nan,nan,nan,40.1855,-1.2167,44.1487,1.1371,28.0919,0.2176,nan,nan
2360.0,3.0,nan,nan,nan,nan,40.1732,-1.216,44.16,1.136,28.0941,0.2168,nan,nan
2370.0,3.0,nan,nan,nan,nan,40.1611,-1.2154,44.1713,1.1349,28.0962,0.216,nan,nan
2380.0,3.0,nan,nan,nan,nan,40.1489,-1.2147,44.1826,1.1337,28.0984,0.2152,nan,nan
2390.0,3.0,nan,nan,nan,nan,40.1368,-1.2141,44.194,1.1325,28.1005,0.2144,nan,nan
2400.0,3.0,nan,nan,nan,nan,40.1247,-1.2134,44.2053,1.1313,28.1027,0.2136,nan,nan
2410.0,3.0,nan,nan,nan,nan,40.1125,-1.2127,44.2166,1.1301,28.1048,0.2127,nan,nan
2420.0,3.0,nan,nan,nan,nan,40.1004,-1.212,44.2279,1.1289,28.1069,0.2119,nan,nan
2430.0,3.0,nan,nan,nan,nan,40.0883,-1.2113,44.2392,1.1276,28.109,0.2111,nan,nan
2440.0,3.0,nan,nan,nan,nan,40.0762,-1.2107,44.2504,1.1263,28.1111,0.2103,nan,nan
2450.0,3.0,nan,nan,nan,nan,40.0641,-1.21,44.2617,1.125,28.1132,0.2095,nan,nan
2460.0,3.0,nan,nan,nan,nan,40.0519,-1.2093,44.273,1.1237,28.1153,0.2087,nan,nan
2470.0,3.0,nan,nan,nan,nan,40.0399,-1.2086,44.2842,1.1223,28.1174,0.208,nan,nan
2480.0,3.0,nan,nan,nan,nan,40.0278,-1.2078,44.2954,1.1209,28.1195,0.2071,nan,nan
2490.0,3.0,nan,nan,nan,nan,40.0158,-1.2071,44.3066,1.1195,28.1216,0.2064,nan,nan
2500.0,3.0,nan,nan,nan,nan,40.0037,-1.2064,44.3178,1.1181,28.1236,0.2056,nan,nan
2510.0,3.0,nan,nan,nan,nan,39.9916,-1.2057,44.329,1.1167,28.1257,0.2048,nan,nan
2520.0,3.0,nan,nan,nan,nan,39.9796,-1.205,44.3401,1.1152,28.1277,0.204,nan,nan
2530.0,3.0,nan,nan,nan,nan,39.9675,-1.2042,44.3513,1.1137,28.1297,0.2032,nan,nan
2540.0,3.0,nan,nan,nan,nan,39.9554,-1.2035,44.3625,1.1122,28.1318,0.2024,nan,nan
2550.0,3.0,nan,nan,nan,nan,39.9434,-1.2027,44.3735,1.1106,28.1338,0.2016,nan,nan
2560.0,3.0,nan,nan,nan,nan,39.9314,-1.202,44.3846,1.109,28.1358,0.2008,nan,nan
2570.0,3.0,nan,nan,nan,nan,39.9194,-1.2013,44.3958,1.1074,28.1378,0.2,nan,nan
2580.0,3.0,nan,nan,nan,nan,39.9074,-1.2005,44.4068,1.1058,28.1398,0.1993,nan,nan
2590.0,3.0,nan,nan,nan,nan,39.8954,-1.1997,44.4178,1.1041,28.1418,0.1985,nan,nan
2600.0,3.0,nan,nan,nan,nan,39.8834,-1.199,44.4288,1.1024,28.1438,0.1977,nan,nan
2610.0,3.0,nan,nan,nan,nan,39.8714,-1.1982,44.4399,1.1007,28.1458,0.1969,nan,nan
2620.0,3.0,nan,nan,nan,nan,39.8594,-1.1974,44.4509,1.0989,28.1477,0.1962,nan,nan
2630.0,3.0,nan,nan,nan,nan,39.8475,-1.1966,44.4619,1.0971,28.1497,0.1954,nan,nan
2640.0,3.0,nan,nan,nan,nan,39.8356,-1.1959,44.4728,1.0953,28.1516,0.1946,nan,nan
2650.0,3.0,nan,nan,nan,nan,39.8235,-1.1951,44.4837,1.0935,28.1536,0.1939,nan,nan
2660.0,3.0,nan,nan,nan,nan,39.8116,-1.1943,44.4947,1.0916,28.1555,0.1931,nan,nan
2670.0,3.0,nan,nan,nan,nan,39.7997,-1.1935,44.5056,1.0896,28.1574,0.1923,nan,nan
2680.0,3.0,nan,nan,nan,nan,39.7877,-1.1927,44.5165,1.0877,28.1594,0.1915,nan,nan
2690.0,3.0,nan,nan,nan,nan,39.7758,-1.1919,44.5273,1.0857,28.1613,0.1908,nan,nan
2700.0,3.0,nan,nan,nan,nan,39.7639,-1.191,44.5382,1.0836,28.1632,0.19,nan,nan
2710.0,3.0,nan,nan,nan,nan,39.752,-1.1902,44.549,1.0816,28.1651,0.1893,nan,nan
2720.0,3.0,nan,nan,nan,nan,39.7401,-1.1894,44.5598,1.0795,28.1669,0.1885,nan,nan
2730.0,3.0,nan,nan,nan,nan,39.7282,-1.1886,44.5706,1.0773,28.1688,0.1877,nan,nan
2740.0,3.0,nan,nan,nan,nan,39.7163,-1.1877,44.5814,1.0751,28.1707,0.187,nan,nan
2750.0,3.0,nan,nan,nan,nan,39.7045,-1.1869,44.5921,1.0729,28.1726,0.1862,nan,nan
2760.0,3.0,nan,nan,nan,nan,39.6926,-1.1861,44.6028,1.0706,28.1745,0.1855,nan,nan
2770.0,3.0,nan,nan,nan,nan,39.6808,-1.1852,44.6135,1.0683,28.1763,0.1847,nan,nan
2780.0,3.0,nan,nan,nan,nan,39.6689,-1.1844,44.6242,1.0659,28.1781,0.184,nan,nan
2790.0,3.0,nan,nan,nan,nan,39.6571,-1.1835,44.6348,1.0635,28.18,0.1832,nan,nan
2800.0,3.0,nan,nan,nan,nan,39.6452,-1.1826,44.6455,1.061,28.1818,0.1825,nan,nan
2810.0,3.0,nan,nan,nan,nan,39.6334,-1.1818,44.6561,1.0585,28.1836,0.1817,nan,nan
2820.0,3.0,nan,nan,nan,nan,39.6216,-1.1809,44.6666,1.056,28.1854,0.181,nan,nan
2830.0,3.0,nan,nan,nan,nan,39.6098,-1.18,44.6772,1.0533,28.1872,0.1803,nan,nan
2840.0,3.0,nan,nan,nan,nan,39.598,-1.1791,44.6877,1.0507,28.189,0.1795,nan,nan
2850.0,3.0,nan,nan,nan,nan,39.5862,-1.1783,44.6982,1.048,28.1908,0.1788,nan,nan
2860.0,3.0,nan,nan,nan,nan,39.5744,-1.1774,44.7086,1.0452,28.1926,0.178,nan,nan
2870.0,3.0,nan,nan,nan,nan,39.5626,-1.1764,44.7191,1.0424,28.1944,0.1773,nan,nan
2880.0,3.0,nan,nan,nan,nan,39.5509,-1.1756,44.7295,1.0395,28.1961,0.1766,nan,nan
2890.0,3.0,nan,nan,nan,nan,39.5391,-1.1746,44.7399,1.0366,28.1979,0.1759,nan,nan
2900.0,3.0,nan,nan,nan,nan,39.5274,-1.1737,44.7502,1.0336,28.1997,0.1751,nan,nan
2910.0,3.0,nan,nan,nan,nan,39.5156,-1.1728,44.7606,1.0305,28.2014,0.1744,nan,nan
2920.0,3.0,nan,nan,nan,nan,39.504,-1.1719,44.7708,1.0274,28.2032,0.1737,nan,nan
2930.0,3.0,nan,nan,nan,nan,39.4922,-1.171,44.7811,1.0242,28.2049,0.173,nan,nan
2940.0,3.0,nan,nan,nan,nan,39.4806,-1.17,44.7913,1.0209,28.2066,0.1722,nan,nan
2950.0,3.0,nan,nan,nan,nan,39.4688,-1.1691,44.8015,1.0176,28.2083,0.1715,nan,nan
2960.0,3.0,nan,nan,nan,nan,39.4571,-1.1681,44.8116,1.0142,28.21,0.1708,nan,nan
2970.0,3.0,nan,nan,nan,nan,39.4455,-1.1672,44.8218,1.0107,28.2117,0.1701,nan,nan
2980.0,3.0,nan,nan,nan,nan,39.4338,-1.1662,44.8319,1.0071,28.2134,0.1694,nan,nan
2990.0,3.0,nan,nan,nan,nan,39.4222,-1.1653,44.842,1.0035,28.2151,0.1687,nan,nan
3000.0,3.0,nan,nan,nan,nan,39.4105,-1.1643,44.852,0.9998,28.2168,0.168,nan,nan
3010.0,3.0,nan,nan,nan,nan,39.3989,-1.1633,44.862,0.996,28.2185,0.1672,nan,nan
3020.0,3.0,nan,nan,nan,nan,39.3872,-1.1624,44.8719,0.9921,28.2202,0.1666,nan,nan
3030.0,3.0,nan,nan,nan,nan,39.3756,-1.1614,44.8818,0.9881,28.2218,0.1659,nan,nan
3040.0,3.0,nan,nan,nan,nan,39.364,-1.1604,44.8916,0.9841,28.2235,0.1651,nan,nan
3050.0,3.0,nan,nan,nan,nan,39.3524,-1.1594,44.9015,0.9799,28.2251,0.1644,nan,nan
3060.0,3.0,nan,nan,nan,nan,39.3408,-1.1584,44.9112,0.9756,28.2268,0.1638,nan,nan
3070.0,3.0,nan,nan,nan,nan,39.3292,-1.1574,44.921,0.9713,28.2284,0.1631,nan,nan
3080.0,3.0,nan,nan,nan,nan,39.3176,-1.1564,44.9307,0.9668,28.23,0.1624,nan,nan
3090.0,3.0,nan,nan,nan,nan,39.3061,-1.1554,44.9403,0.9623,28.2317,0.1617,nan,nan
3100.0,3.0,nan,nan,nan,nan,39.2946,-1.1544,44.9499,0.9576,28.2333,0.161,nan,nan
3110.0,3.0,nan,nan,nan,nan,39.283,-1.1534,44.9595,0.9528,28.2349,0.1603,nan,nan
3120.0,3.0,nan,nan,nan,nan,39.2714,-1.1523,44.9689,0.9479,28.2365,0.1596,nan,nan
3130.0,3.0,nan,nan,nan,nan,39.26,-1.1513,44.9784,0.9429,28.2381,0.1589,nan,nan
3140.0,3.0,nan,nan,nan,nan,39.2485,-1.1503,44.9878,0.9377,28.2397,0.1583,nan,nan
3150.0,3.0,nan,nan,nan,nan,39.2369,-1.1492,44.9972,0.9325,28.2412,0.1576,nan,nan
3160.0,3.0,nan,nan,nan,nan,39.2255,-1.1482,45.0064,0.9271,28.2428,0.1569,nan,nan
3170.0,3.0,nan,nan,nan,nan,39.214,-1.1471,45.0157,0.9215,28.2444,0.1562,nan,nan
3180.0,3.0,nan,nan,nan,nan,39.2025,-1.146,45.0248,0.9158,28.2459,0.1556,nan,nan
3190.0,3.0,nan,nan,nan,nan,39.191,-1.145,45.034,0.91,28.2475,0.1549,nan,nan
3200.0,3.0,nan,nan,nan,nan,39.1797,-1.1439,45.0431,0.904,28.249,0.1542,nan,nan
3210.0,3.0,nan,nan,nan,nan,39.1682,-1.1428,45.0521,0.8979,28.2506,0.1536,nan,nan
3220.0,3.0,nan,nan,nan,nan,39.1568,-1.1417,45.0611,0.8915,28.2521,0.1529,nan,nan
3230.0,3.0,nan,nan,nan,nan,39.1454,-1.1407,45.0699,0.885,28.2536,0.1523,nan,nan
3240.0,3.0,nan,nan,nan,nan,39.1339,-1.1396,45.0788,0.8784,28.2551,0.1516,nan,nan
3250.0,3.0,nan,nan,nan,nan,39.1226,-1.1385,45.0875,0.8716,28.2567,0.1509,nan,nan
3260.0,3.0,nan,nan,nan,nan,39.1112,-1.1374,45.0962,0.8645,28.2582,0.1503,nan,nan
3270.0,3.0,nan,nan,nan,nan,39.0998,-1.1363,45.1048,0.8573,28.2597,0.1496,nan,nan
3280.0,3.0,nan,nan,nan,nan,39.0885,-1.1351,45.1133,0.8499,28.2612,0.149,nan,nan
3290.0,3.0,nan,nan,nan,nan,39.0771,-1.134,45.1217,0.8423,28.2626,0.1484,nan,nan
3300.0,3.0,nan,nan,nan,nan,39.0657,-1.1329,45.1302,0.8343,28.2641,0.1477,nan,nan
3310.0,3.0,nan,nan,nan,nan,39.0544,-1.1318,45.1384,0.8263,28.2656,0.1471,nan,nan
3320.0,3.0,nan,nan,nan,nan,39.0432,-1.1306,45.1466,0.818,28.267,0.1464,nan,nan
3330.0,3.0,nan,nan,nan,nan,39.0319,-1.1295,45.1548,0.8093,28.2685,0.1458,nan,nan
3340.0,3.0,nan,nan,nan,nan,39.0206,-1.1283,45.1629,0.8005,28.27,0.1452,nan,nan
3350.0,3.0,nan,nan,nan,nan,39.0093,-1.1272,45.1708,0.7914,28.2714,0.1445,nan,nan
3360.0,3.0,nan,nan,nan,nan,38.998,-1.126,45.1787,0.782,28.2729,0.1439,nan,nan
3370.0,3.0,nan,nan,nan,nan,38.9868,-1.1248,45.1865,0.7723,28.2743,0.1433,nan,nan
3380.0,3.0,nan,nan,nan,nan,38.9755,-1.1237,45.1941,0.7624,28.2757,0.1427,nan,nan
3390.0,3.0,nan,nan,nan,nan,38.9643,-1.1225,45.2017,0.7521,28.2771,0.142,nan,nan
3400.0,3.0,nan,nan,nan,nan,38.953,-1.1213,45.2092,0.7415,28.2786,0.1414,nan,nan
3410.0,3.0,nan,nan,nan,nan,38.9418,-1.1201,45.2165,0.7305,28.28,0.1408,nan,nan
3420.0,3.0,nan,nan,nan,nan,38.9306,-1.1189,45.2238,0.7192,28.2814,0.1402,nan,nan
3430.0,3.0,nan,nan,nan,nan,38.9195,-1.1177,45.2309,0.7075,28.2828,0.1396,nan,nan
3440.0,3.0,nan,nan,nan,nan,38.9083,-1.1165,45.2379,0.6954,28.2842,0.139,nan,nan
3450.0,3.0,nan,nan,nan,nan,38.8971,-1.1153,45.2448,0.683,28.2856,0.1384,nan,nan
3460.0,3.0,nan,nan,nan,nan,38.886,-1.1141,45.2516,0.67,28.2869,0.1378,nan,nan
3470.0,3.0,nan,nan,nan,nan,38.8749,-1.1129,45.2582,0.6566,28.2883,0.1371,nan,nan
3480.0,3.0,nan,nan,nan,nan,38.8637,-1.1116,45.2647,0.6429,28.2897,0.1366,nan,nan
3490.0,3.0,nan,nan,nan,nan,38.8526,-1.1104,45.2711,0.6286,28.2911,0.136,nan,nan
3500.0,3.0,nan,nan,nan,nan,38.8415,-1.1091,45.2773,0.6139,28.2924,0.1354,nan,nan
3510.0,3.0,nan,nan,nan,nan,38.8304,-1.1079,45.2834,0.5985,28.2938,0.1348,nan,nan
3520.0,3.0,nan,nan,nan,nan,38.8194,-1.1067,45.2892,0.5827,28.2951,0.1342,nan,nan
3530.0,3.0,nan,nan,nan,nan,38.8083,-1.1054,45.295,0.5663,28.2965,0.1336,nan,nan
3540.0,3.0,nan,nan,nan,nan,38.7973,-1.1041,45.3006,0.5493,28.2978,0.133,nan,nan
3550.0,3.0,nan,nan,nan,nan,38.7863,-1.1029,45.306,0.5317,28.2991,0.1324,nan,nan
3560.0,3.0,nan,nan,nan,nan,38.7753,-1.1016,45.3112,0.5134,28.3004,0.1319,nan,nan
3570.0,3.0,nan,nan,nan,nan,38.7642,-1.1003,45.3162,0.4946,28.3018,0.1313,nan,nan
3580.0,3.0,nan,nan,nan,nan,38.7532,-1.099,45.3211,0.475,28.3031,0.1307,nan,nan
3590.0,3.0,nan,nan,nan,nan,38.7422,-1.0977,45.3257,0.4546,28.3044,0.1301,nan,nan
3600.0,3.0,nan,nan,nan,nan,38.7313,-1.0964,45.3302,0.4335,28.3057,0.1296,nan,nan
3610.0,3.0,nan,nan,nan,nan,38.7203,-1.0951,45.3344,0.4116,28.307,0.129,nan,nan
3620.0,3.0,nan,nan,nan,nan,38.7094,-1.0938,45.3384,0.3889,28.3082,0.1284,nan,nan
3630.0,3.0,nan,nan,nan,nan,38.6985,-1.0925,45.3422,0.3655,28.3095,0.1279,nan,nan
3640.0,3.0,nan,nan,nan,nan,38.6875,-1.0911,45.3457,0.341,28.3108,0.1273,nan,nan
3650.0,3.0,nan,nan,nan,nan,38.6766,-1.0898,45.349,0.3158,28.312,0.1268,nan,nan
3660.0,3.0,nan,nan,nan,nan,38.6657,-1.0885,45.352,0.2897,28.3133,0.1262,nan,nan
3670.0,3.0,nan,nan,nan,nan,38.6549,-1.0871,45.3548,0.2625,28.3146,0.1257,nan,nan
3680.0,3.0,nan,nan,nan,nan,38.6439,-1.0858,45.3573,0.2345,28.3158,0.1251,nan,nan
3690.0,3.0,nan,nan,nan,nan,38.6331,-1.0844,45.3595,0.2054,28.3171,0.1246,nan,nan
3700.0,3.0,nan,nan,nan,nan,38.6223,-1.083,45.3614,0.1754,28.3183,0.1241,nan,nan
3710.0,3.0,nan,nan,nan,nan,38.6115,-1.0817,45.363,0.1442,28.3196,0.1235,nan,nan
3720.0,3.0,nan,nan,nan,nan,38.6006,-1.0803,45.3643,0.1121,28.3208,0.123,nan,nan
3730.0,3.0,nan,nan,nan,nan,38.5898,-1.0789,45.3652,0.079,28.322,0.1225,nan,nan
3740.0,3.0,nan,nan,nan,nan,38.5791,-1.0775,45.3658,0.0447,28.3233,0.1219,nan,nan
3750.0,3.0,nan,nan,nan,nan,38.5684,-1.0761,45.3661,0.0096,28.3245,0.1214,nan,nan
3760.0,3.0,nan,nan,nan,nan,38.5575,-1.0747,45.366,-0.0266,28.3257,0.1209,nan,nan
3770.0,3.0,nan,nan,nan,nan,38.5468,-1.0733,45.3656,-0.0638,28.3269,0.1203,nan,nan
3780.0,3.0,nan,nan,nan,nan,38.5361,-1.0719,45.3647,-0.1019,28.3281,0.1198,nan,nan
3790.0,3.0,nan,nan,nan,nan,38.5254,-1.0705,45.3635,-0.1409,28.3293,0.1193,nan,nan
3800.0,3.0,nan,nan,nan,nan,38.5147,-1.0691,45.3619,-0.1809,28.3305,0.1188,nan,nan
3810.0,3.0,nan,nan,nan,nan,38.5039,-1.0676,45.3599,-0.2215,28.3317,0.1183,nan,nan
3820.0,3.0,nan,nan,nan,nan,38.4933,-1.0662,45.3575,-0.2629,28.3328,0.1178,nan,nan
3830.0,3.0,nan,nan,nan,nan,38.4827,-1.0648,45.3546,-0.305,28.334,0.1173,nan,nan
3840.0,3.0,nan,nan,nan,nan,38.472,-1.0633,45.3514,-0.3474,28.3352,0.1168,nan,nan
3850.0,3.0,nan,nan,nan,nan,38.4614,-1.0619,45.3477,-0.3905,28.3363,0.1163,nan,nan
3860.0,3.0,nan,nan,nan,nan,38.4507,-1.0604,45.3436,-0.4336,28.3375,0.1158,nan,nan
3870.0,3.0,nan,nan,nan,nan,38.4402,-1.0589,45.339,-0.477,28.3387,0.1153,nan,nan
3880.0,3.0,nan,nan,nan,nan,38.4296,-1.0575,45.334,-0.5206,28.3398,0.1148,nan,nan
3890.0,3.0,nan,nan,nan,nan,38.419,-1.056,45.3286,-0.5639,28.341,0.1143,nan,nan
3900.0,3.0,nan,nan,nan,nan,38.4085,-1.0545,45.3227,-0.6072,28.3421,0.1139,nan,nan
3910.0,3.0,nan,nan,nan,nan,38.3979,-1.053,45.3165,-0.6501,28.3432,0.1134,nan,nan
3920.0,3.0,nan,nan,nan,nan,38.3875,-1.0515,45.3098,-0.6923,28.3444,0.1129,nan,nan
3930.0,3.0,nan,nan,nan,nan,38.3769,-1.05,45.3026,-0.734,28.3455,0.1125,nan,nan
3940.0,3.0,nan,nan,nan,nan,38.3665,-1.0485,45.2951,-0.7743,28.3466,0.112,nan,nan
3950.0,3.0,nan,nan,nan,nan,38.3559,-1.0469,45.2871,-0.8133,28.3477,0.1115,nan,nan
3960.0,3.0,nan,nan,nan,nan,38.3455,-1.0454,45.2788,-0.8511,28.3488,0.1111,nan,nan
3970.0,3.0,nan,nan,nan,nan,38.335,-1.0439,45.2701,-0.8874,28.35,0.1106,nan,nan
3980.0,3.0,nan,nan,nan,nan,38.3247,-1.0423,45.261,-0.9224,28.3511,0.1101,nan,nan
3990.0,4.0,nan,nan,53.8567,-3.7042,38.3142,-1.0408,45.2517,-0.9558,28.3522,0.1097,nan,nan
4000.0,4.0,nan,nan,53.8197,-3.7019,38.3038,-1.0392,45.2419,-0.9881,28.3533,0.1092,nan,nan
4010.0,4.0,nan,nan,53.7828,-3.6996,38.2934,-1.0377,45.2319,-1.0188,28.3544,0.1088,nan,nan
4020.0,4.0,nan,nan,53.7457,-3.6974,38.283,-1.0361,45.2216,-1.0481,28.3554,0.1084,nan,nan
4030.0,4.0,nan,nan,53.7087,-3.6951,38.2727,-1.0345,45.211,-1.0761,28.3565,0.1079,nan,nan
4040.0,4.0,nan,nan,53.6718,-3.6929,38.2624,-1.0329,45.2,-1.1029,28.3576,0.1075,nan,nan
4050.0,4.0,nan,nan,53.635,-3.6907,38.252,-1.0313,45.1889,-1.1283,28.3587,0.107,nan,nan
4060.0,4.0,nan,nan,53.5979,-3.6885,38.2417,-1.0298,45.1775,-1.1525,28.3597,0.1066,nan,nan
4070.0,4.0,nan,nan,53.5611,-3.6863,38.2314,-1.0282,45.1659,-1.1755,28.3608,0.1062,nan,nan
4080.0,4.0,nan,nan,53.5243,-3.6841,38.2212,-1.0265,45.154,-1.1975,28.3619,0.1058,nan,nan
4090.0,4.0,nan,nan,53.4875,-3.6819,38.2109,-1.0249,45.1419,-1.2182,28.3629,0.1053,nan,nan
4100.0,4.0,nan,nan,53.4506,-3.6798,38.2006,-1.0233,45.1296,-1.2379,28.364,0.1049,nan,nan
4110.0,4.0,nan,nan,53.4139,-3.6777,38.1905,-1.0217,45.1171,-1.2567,28.365,0.1045,nan,nan
4120.0,4.0,nan,nan,53.377,-3.6755,38.1802,-1.02,45.1044,-1.2746,28.366,0.1041,nan,nan
4130.0,4.0,nan,nan,53.3403,-3.6735,38.17,-1.0184,45.0916,-1.2914,28.3671,0.1037,nan,nan
4140.0,4.0,nan,nan,53.3036,-3.6714,38.1598,-1.0167,45.0786,-1.3075,28.3681,0.1033,nan,nan
4150.0,4.0,nan,nan,53.2669,-3.6693,38.1497,-1.0151,45.0655,-1.3228,28.3692,0.1029,nan,nan
4160.0,4.0,nan,nan,53.2302,-3.6673,38.1396,-1.0134,45.0522,-1.3373,28.3702,0.1025,nan,nan
4170.0,4.0,nan,nan,53.1936,-3.6652,38.1294,-1.0118,45.0388,-1.351,28.3712,0.1021,nan,nan
4180.0,4.0,nan,nan,53.1569,-3.6632,38.1194,-1.0101,45.0252,-1.3641,28.3722,0.1017,nan,nan
4190.0,4.0,nan,nan,53.1203,-3.6612,38.1093,-1.0084,45.0115,-1.3766,28.3732,0.1013,nan,nan
4200.0,4.0,nan,nan,53.0838,-3.6592,38.0992,-1.0067,44.9977,-1.3884,28.3742,0.101,nan,nan
4210.0,4.0,nan,nan,53.0471,-3.6572,38.0891,-1.005,44.9837,-1.3996,28.3752,0.1006,nan,nan
4220.0,4.0,nan,nan,53.0105,-3.6553,38.079,-1.0033,44.9696,-1.4104,28.3763,0.1002,nan,nan
4230.0,4.0,nan,nan,52.9741,-3.6533,38.0691,-1.0016,44.9555,-1.4206,28.3773,0.0998,nan,nan
4240.0,4.0,nan,nan,52.9375,-3.6514,38.059,-0.9999,44.9413,-1.4303,28.3783,0.0995,nan,nan
4250.0,4.0,nan,nan,52.901,-3.6494,38.049,-0.9981,44.9269,-1.4395,28.3793,0.0991,nan,nan
4260.0,4.0,nan,nan,52.8646,-3.6475,38.039,-0.9964,44.9125,-1.4484,28.3802,0.0988,nan,nan
4270.0,4.0,nan,nan,52.828,-3.6457,38.0291,-0.9947,44.8979,-1.4568,28.3812,0.0984,nan,nan
4280.0,4.0,nan,nan,52.7916,-3.6438,38.0192,-0.9929,44.8833,-1.4648,28.3822,0.098,nan,nan
4290.0,4.0,nan,nan,52.7552,-3.6419,38.0093,-0.9912,44.8686,-1.4725,28.3832,0.0977,nan,nan
4300.0,4.0,nan,nan,52.7188,-3.6401,37.9994,-0.9894,44.8538,-1.4798,28.3842,0.0974,nan,nan
4310.0,4.0,nan,nan,52.6824,-3.6382,37.9895,-0.9877,44.839,-1.4868,28.3851,0.097,nan,nan
4320.0,4.0,nan,nan,52.6459,-3.6364,37.9796,-0.9859,44.8241,-1.4935,28.3861,0.0967,nan,nan
4330.0,4.0,nan,nan,52.6097,-3.6346,37.9697,-0.9841,44.8092,-1.4999,28.3871,0.0963,nan,nan
4340.0,4.0,nan,nan,52.5733,-3.6328,37.9599,-0.9823,44.7941,-1.506,28.388,0.096,nan,nan
4350.0,4.0,nan,nan,52.537,-3.631,37.9501,-0.9805,44.779,-1.5119,28.389,0.0957,nan,nan
4360.0,4.0,nan,nan,52.5006,-3.6292,37.9403,-0.9787,44.7639,-1.5175,28.39,0.0954,nan,nan
4370.0,4.0,nan,nan,52.4644,-3.6275,37.9306,-0.9769,44.7487,-1.5229,28.3909,0.095,nan,nan
4380.0,4.0,nan,nan,52.4281,-3.6257,37.9208,-0.9751,44.7335,-1.5281,28.3918,0.0947,nan,nan
4390.0,4.0,nan,nan,52.3918,-3.624,37.911,-0.9733,44.7181,-1.533,28.3928,0.0944,nan,nan
4400.0,4.0,nan,nan,52.3557,-3.6223,37.9013,-0.9714,44.7028,-1.5377,28.3937,0.0941,nan,nan
4410.0,4.0,nan,nan,52.3195,-3.6206,37.8916,-0.9696,44.6873,-1.5423,28.3947,0.0938,nan,nan
4420.0,4.0,nan,nan,52.2832,-3.6189,37.8819,-0.9677,44.6719,-1.5467,28.3956,0.0935,nan,nan
4430.0,4.0,nan,nan,52.2471,-3.6172,37.8723,-0.9659,44.6564,-1.5509,28.3965,0.0932,nan,nan
4440.0,4.0,nan,nan,52.2108,-3.6155,37.8626,-0.964,44.6409,-1.5549,28.3975,0.0929,nan,nan
4450.0,4.0,nan,nan,52.1747,-3.6138,37.853,-0.9622,44.6253,-1.5588,28.3984,0.0926,nan,nan
4460.0,4.0,nan,nan,52.1386,-3.6122,37.8434,-0.9603,44.6097,-1.5626,28.3993,0.0923,nan,nan
4470.0,4.0,nan,nan,52.1025,-3.6106,37.8338,-0.9584,44.5941,-1.5662,28.4002,0.092,nan,nan
4480.0,4.0,nan,nan,52.0664,-3.6089,37.8242,-0.9565,44.5784,-1.5697,28.4012,0.0918,nan,nan
4490.0,4.0,nan,nan,52.0302,-3.6073,37.8146,-0.9546,44.5627,-1.573,28.4021,0.0915,nan,nan
4500.0,4.0,nan,nan,51.9943,-3.6057,37.8051,-0.9527,44.5469,-1.5762,28.403,0.0912,nan,nan
4510.0,4.0,nan,nan,51.9582,-3.6041,37.7956,-0.9508,44.5312,-1.5793,28.4039,0.091,nan,nan
4520.0,4.0,nan,nan,51.9222,-3.6025,37.7861,-0.9489,44.5154,-1.5823,28.4048,0.0907,nan,nan
4530.0,4.0,nan,nan,51.8862,-3.601,37.7766,-0.947,44.4995,-1.5852,28.4057,0.0904,nan,nan
4540.0,4.0,nan,nan,51.8501,-3.5994,37.7672,-0.945,44.4837,-1.5879,28.4066,0.0902,nan,nan
4550.0,4.0,nan,nan,51.8141,-3.5979,37.7577,-0.9431,44.4677,-1.5906,28.4075,0.0899,nan,nan
4560.0,4.0,nan,nan,51.7782,-3.5963,37.7482,-0.9411,44.4519,-1.5932,28.4084,0.0897,nan,nan
4570.0,4.0,nan,nan,51.7422,-3.5948,37.7388,-0.9392,44.4359,-1.5958,28.4093,0.0895,nan,nan
4580.0,4.0,nan,nan,51.7064,-3.5932,37.7295,-0.9372,44.4199,-1.5982,28.4102,0.0892,nan,nan
4590.0,4.0,nan,nan,51.6704,-3.5917,37.7201,-0.9352,44.404,-1.6005,28.4111,0.089,nan,nan
4600.0,4.0,nan,nan,51.6344,-3.5902,37.7108,-0.9333,44.3879,-1.6028,28.412,0.0887,nan,nan
4610.0,4.0,nan,nan,51.5986,-3.5887,37.7015,-0.9313,44.3719,-1.6049,28.4129,0.0885,nan,nan
4620.0,4.0,nan,nan,51.5628,-3.5873,37.6922,-0.9293,44.3558,-1.6071,28.4138,0.0883,nan,nan
4630.0,4.0,nan,nan,51.5268,-3.5858,37.6829,-0.9273,44.3397,-1.6091,28.4146,0.0881,nan,nan
4640.0,4.0,nan,nan,51.4909,-3.5843,37.6736,-0.9253,44.3236,-1.6111,28.4155,0.0879,nan,nan
4650.0,4.0,nan,nan,51.4551,-3.5828,37.6643,-0.9233,44.3075,-1.613,28.4164,0.0877,nan,nan
4660.0,4.0,nan,nan,51.4193,-3.5814,37.6551,-0.9213,44.2914,-1.6149,28.4173,0.0875,nan,nan
4670.0,4.0,nan,nan,51.3836,-3.5799,37.6459,-0.9192,44.2752,-1.6167,28.4181,0.0873,nan,nan
4680.0,4.0,nan,nan,51.3477,-3.5785,37.6368,-0.9172,44.259,-1.6184,28.419,0.0871,nan,nan
4690.0,4.0,nan,nan,51.3119,-3.5771,37.6276,-0.9152,44.2429,-1.6201,28.4199,0.0869,nan,nan
4700.0,4.0,nan,nan,51.2762,-3.5757,37.6185,-0.9131,44.2267,-1.6218,28.4208,0.0867,nan,nan
4710.0,4.0,nan,nan,51.2405,-3.5742,37.6093,-0.911,44.2103,-1.6234,28.4216,0.0865,nan,nan
4720.0,4.0,nan,nan,51.2046,-3.5728,37.6002,-0.909,44.1942,-1.6249,28.4225,0.0863,nan,nan
4730.0,4.0,nan,nan,51.1689,-3.5714,37.5912,-0.9069,44.1779,-1.6264,28.4234,0.0862,nan,nan
4740.0,4.0,nan,nan,51.1332,-3.57,37.5821,-0.9048,44.1616,-1.6279,28.4242,0.086,nan,nan
4750.0,4.0,nan,nan,51.0975,-3.5686,37.5731,-0.9027,44.1453,-1.6293,28.4251,0.0858,nan,nan
4760.0,4.0,nan,nan,51.062,-3.5672,37.564,-0.9006,44.1291,-1.6307,28.4259,0.0856,nan,nan
4770.0,4.0,nan,nan,51.0263,-3.5658,37.555,-0.8985,44.1127,-1.632,28.4268,0.0855,nan,nan
4780.0,4.0,nan,nan,50.9905,-3.5645,37.5461,-0.8964,44.0965,-1.6333,28.4276,0.0854,nan,nan
4790.0,4.0,nan,nan,50.955,-3.5631,37.5372,-0.8943,44.0801,-1.6346,28.4285,0.0852,nan,nan
4800.0,4.0,nan,nan,50.9193,-3.5617,37.5282,-0.8922,44.0636,-1.6358,28.4293,0.0851,nan,nan
4810.0,4.0,nan,nan,50.8837,-3.5604,37.5193,-0.89,44.0474,-1.637,28.4302,0.0849,nan,nan
4820.0,4.0,nan,nan,50.8481,-3.559,37.5104,-0.8879,44.0309,-1.6382,28.431,0.0848,nan,nan
4830.0,4.0,nan,nan,50.8126,-3.5576,37.5016,-0.8857,44.0145,-1.6393,28.4319,0.0847,nan,nan
4840.0,4.0,nan,nan,50.777,-3.5563,37.4927,-0.8836,43.9982,-1.6404,28.4327,0.0845,nan,nan
4850.0,4.0,nan,nan,50.7414,-3.5549,37.4838,-0.8814,43.9817,-1.6415,28.4336,0.0844,nan,nan
4860.0,4.0,nan,nan,50.7058,-3.5536,37.4751,-0.8792,43.9654,-1.6425,28.4344,0.0843,nan,nan
4870.0,4.0,nan,nan,50.6704,-3.5522,37.4662,-0.877,43.9489,-1.6435,28.4353,0.0842,nan,nan
4880.0,4.0,nan,nan,50.6348,-3.5509,37.4575,-0.8749,43.9324,-1.6445,28.4361,0.0841,nan,nan
4890.0,4.0,nan,nan,50.5993,-3.5496,37.4488,-0.8727,43.916,-1.6454,28.4369,0.084,nan,nan
4900.0,4.0,nan,nan,50.5639,-3.5482,37.4401,-0.8705,43.8996,-1.6464,28.4378,0.0839,nan,nan
4910.0,4.0,nan,nan,50.5283,-3.5469,37.4313,-0.8682,43.8832,-1.6473,28.4386,0.0838,nan,nan
4920.0,4.0,nan,nan,50.4928,-3.5455,37.4227,-0.866,43.8667,-1.6482,28.4395,0.0837,nan,nan
4930.0,4.0,nan,nan,50.4574,-3.5442,37.4141,-0.8638,43.8501,-1.649,28.4403,0.0836,nan,nan
4940.0,4.0,nan,nan,50.4221,-3.5429,37.4054,-0.8616,43.8336,-1.6499,28.4411,0.0835,nan,nan
4950.0,4.0,nan,nan,50.3866,-3.5415,37.3968,-0.8593,43.8172,-1.6507,28.442,0.0835,nan,nan
4960.0,4.0,nan,nan,50.3512,-3.5402,37.3882,-0.8571,43.8007,-1.6515,28.4428,0.0834,nan,nan
4970.0,4.0,nan,nan,50.3158,-3.5388,37.3796,-0.8548,43.7841,-1.6523,28.4436,0.0833,nan,nan
4980.0,4.0,nan,nan,50.2804,-3.5375,37.3711,-0.8525,43.7676,-1.653,28.4445,0.0833,nan,nan
4990.0,4.0,nan,nan,50.245,-3.5362,37.3626,-0.8503,43.7511,-1.6538,28.4453,0.0832,nan,nan
5000.0,4.0,nan,nan,50.2097,-3.5348,37.3541,-0.848,43.7345,-1.6545,28.4461,0.0832,nan,nan
5010.0,4.0,nan,nan,50.1744,-3.5335,37.3457,-0.8457,43.718,-1.6552,28.447,0.0831,nan,nan
5020.0,4.0,nan,nan,50.139,-3.5321,37.3372,-0.8434,43.7014,-1.6559,28.4478,0.0831,nan,nan
5030.0,4.0,nan,nan,50.1037,-3.5308,37.3288,-0.8411,43.6848,-1.6565,28.4486,0.0831,nan,nan
5040.0,4.0,nan,nan,50.0684,-3.5294,37.3204,-0.8388,43.6683,-1.6572,28.4494,0.083,nan,nan
5050.0,4.0,nan,nan,50.0332,-3.5281,37.312,-0.8365,43.6517,-1.6578,28.4503,0.083,nan,nan
5060.0,4.0,nan,nan,49.9978,-3.5267,37.3036,-0.8341,43.6352,-1.6585,28.4511,0.083,nan,nan
5070.0,4.0,nan,nan,49.9626,-3.5254,37.2953,-0.8318,43.6186,-1.6591,28.4519,0.083,nan,nan
5080.0,4.0,nan,nan,49.9273,-3.524,37.287,-0.8295,43.602,-1.6597,28.4528,0.083,nan,nan
5090.0,4.0,nan,nan,49.892,-3.5226,37.2787,-0.8271,43.5853,-1.6603,28.4536,0.083,nan,nan
5100.0,4.0,nan,nan,49.8568,-3.5213,37.2705,-0.8248,43.5687,-1.6608,28.4544,0.0829,nan,nan
5110.0,4.0,nan,nan,49.8216,-3.5199,37.2622,-0.8224,43.5521,-1.6614,28.4553,0.083,nan,nan
5120.0,4.0,nan,nan,49.7865,-3.5185,37.254,-0.82,43.5356,-1.6619,28.4561,0.083,nan,nan
5130.0,4.0,nan,nan,49.7513,-3.5171,37.2459,-0.8177,43.5188,-1.6624,28.4569,0.083,nan,nan
5140.0,4.0,nan,nan,49.7161,-3.5157,37.2377,-0.8153,43.5022,-1.663,28.4578,0.083,nan,nan
5150.0,4.0,nan,nan,49.681,-3.5143,37.2295,-0.8129,43.4857,-1.6635,28.4586,0.083,nan,nan
5160.0,4.0,nan,nan,49.6459,-3.5128,37.2215,-0.8106,43.4689,-1.664,28.4594,0.0831,nan,nan
5170.0,4.0,nan,nan,49.6108,-3.5114,37.2133,-0.8082,43.4523,-1.6644,28.4602,0.0831,nan,nan
5180.0,4.0,nan,nan,49.5756,-3.51,37.2053,-0.8059,43.4356,-1.6649,28.4611,0.0831,nan,nan
5190.0,4.0,nan,nan,49.5406,-3.5086,37.1972,-0.8036,43.419,-1.6654,28.4619,0.0832,nan,nan
5200.0,4.0,nan,nan,49.5055,-3.5071,37.1892,-0.8013,43.4024,-1.6658,28.4627,0.0832,nan,nan
5210.0,4.0,nan,nan,49.4704,-3.5057,37.1812,-0.7989,43.3858,-1.6662,28.4636,0.0833,nan,nan
5220.0,4.0,nan,nan,49.4354,-3.5042,37.1732,-0.7966,43.3691,-1.6667,28.4644,0.0834,nan,nan
5230.0,4.0,nan,nan,49.4003,-3.5027,37.1653,-0.7943,43.3525,-1.6671,28.4652,0.0834,nan,nan
5240.0,4.0,nan,nan,49.3653,-3.5012,37.1574,-0.792,43.3357,-1.6675,28.4661,0.0835,nan,nan
5250.0,4.0,nan,nan,49.3303,-3.4997,37.1494,-0.7897,43.3191,-1.6679,28.4669,0.0836,nan,nan
5260.0,4.0,nan,nan,49.2953,-3.4982,37.1416,-0.7874,43.3024,-1.6683,28.4677,0.0837,nan,nan
5270.0,4.0,nan,nan,49.2603,-3.4967,37.1336,-0.7851,43.2856,-1.6687,28.4686,0.0838,nan,nan
5280.0,4.0,nan,nan,49.2253,-3.4952,37.1258,-0.7828,43.2689,-1.6691,28.4694,0.0839,nan,nan
5290.0,4.0,nan,nan,49.1903,-3.4936,37.118,-0.7805,43.2522,-1.6694,28.4703,0.084,nan,nan
5300.0,4.0,nan,nan,49.1555,-3.4921,37.1102,-0.7783,43.2357,-1.6698,28.4711,0.0841,nan,nan
5310.0,4.0,nan,nan,49.1206,-3.4905,37.1024,-0.776,43.2189,-1.6701,28.4719,0.0842,nan,nan
5320.0,4.0,nan,nan,49.0856,-3.4889,37.0947,-0.7737,43.2022,-1.6705,28.4728,0.0843,nan,nan
5330.0,4.0,nan,nan,49.0507,-3.4873,37.087,-0.7715,43.1855,-1.6708,28.4736,0.0844,nan,nan
5340.0,4.0,nan,nan,49.016,-3.4857,37.0793,-0.7692,43.1687,-1.6711,28.4745,0.0846,nan,nan
5350.0,4.0,nan,nan,48.9811,-3.4841,37.0716,-0.767,43.1521,-1.6714,28.4753,0.0847,nan,nan
5360.0,4.0,nan,nan,48.9462,-3.4825,37.0639,-0.7647,43.1354,-1.6718,28.4762,0.0848,nan,nan
5370.0,4.0,nan,nan,48.9115,-3.4808,37.0563,-0.7625,43.1186,-1.6721,28.477,0.085,nan,nan
5380.0,4.0,nan,nan,48.8766,-3.4791,37.0487,-0.7602,43.102,-1.6724,28.4779,0.0851,nan,nan
5390.0,4.0,nan,nan,48.8418,-3.4774,37.0411,-0.758,43.0852,-1.6727,28.4787,0.0853,nan,nan
5400.0,4.0,nan,nan,48.8071,-3.4757,37.0335,-0.7558,43.0684,-1.6729,28.4796,0.0854,nan,nan
5410.0,4.0,nan,nan,48.7723,-3.474,37.026,-0.7536,43.0517,-1.6732,28.4804,0.0856,nan,nan
5420.0,4.0,nan,nan,48.7375,-3.4723,37.0185,-0.7514,43.035,-1.6735,28.4813,0.0858,nan,nan
5430.0,4.0,nan,nan,48.7029,-3.4705,37.011,-0.7492,43.0182,-1.6738,28.4821,0.086,nan,nan
5440.0,4.0,nan,nan,48.6681,-3.4688,37.0034,-0.747,43.0016,-1.674,28.483,0.0862,nan,nan
5450.0,4.0,nan,nan,48.6335,-3.467,36.996,-0.7448,42.9847,-1.6743,28.4839,0.0863,nan,nan
5460.0,4.0,nan,nan,48.5988,-3.4651,36.9886,-0.7426,42.968,-1.6745,28.4847,0.0865,nan,nan
5470.0,4.0,nan,nan,48.5642,-3.4633,36.9811,-0.7404,42.9513,-1.6748,28.4856,0.0868,nan,nan
5480.0,4.0,nan,nan,48.5295,-3.4615,36.9738,-0.7382,42.9345,-1.675,28.4865,0.087,nan,nan
5490.0,4.0,nan,nan,48.495,-3.4596,36.9664,-0.7361,42.9177,-1.6752,28.4873,0.0872,nan,nan
5500.0,4.0,nan,nan,48.4603,-3.4577,36.959,-0.7339,42.9011,-1.6755,28.4882,0.0874,nan,nan
5510.0,4.0,nan,nan,48.4258,-3.4558,36.9517,-0.7317,42.8844,-1.6757,28.4891,0.0876,nan,nan
5520.0,4.0,nan,nan,48.3913,-3.4539,36.9444,-0.7296,42.8675,-1.6759,28.4899,0.0879,nan,nan
5530.0,4.0,nan,nan,48.3567,-3.4519,36.9371,-0.7274,42.8507,-1.6761,28.4908,0.0881,nan,nan
5540.0,4.0,nan,nan,48.3222,-3.4499,36.9299,-0.7253,42.8341,-1.6763,28.4917,0.0883,nan,nan
5550.0,4.0,nan,nan,48.2878,-3.4479,36.9226,-0.7232,42.8173,-1.6765,28.4926,0.0886,nan,nan
5560.0,4.0,nan,nan,48.2533,-3.4459,36.9154,-0.721,42.8004,-1.6767,28.4935,0.0888,nan,nan
5570.0,4.0,nan,nan,48.2189,-3.4438,36.9082,-0.7189,42.7837,-1.6769,28.4944,0.0891,nan,nan
5580.0,4.0,nan,nan,48.1844,-3.4418,36.901,-0.7168,42.7669,-1.6771,28.4953,0.0894,nan,nan
5590.0,4.0,nan,nan,48.15,-3.4397,36.8939,-0.7147,42.7502,-1.6773,28.4962,0.0897,nan,nan
5600.0,4.0,nan,nan,48.1156,-3.4375,36.8867,-0.7126,42.7334,-1.6775,28.4971,0.09,nan,nan
5610.0,4.0,nan,nan,48.0813,-3.4354,36.8796,-0.7105,42.7165,-1.6776,28.498,0.0903,nan,nan
5620.0,4.0,nan,nan,48.0469,-3.4332,36.8725,-0.7084,42.6998,-1.6778,28.4989,0.0905,nan,nan
5630.0,4.0,nan,nan,48.0126,-3.431,36.8655,-0.7063,42.6831,-1.678,28.4998,0.0908,nan,nan
5640.0,4.0,nan,nan,47.9783,-3.4288,36.8584,-0.7042,42.6662,-1.6781,28.5007,0.0912,nan,nan
5650.0,4.0,nan,nan,47.944,-3.4266,36.8514,-0.7022,42.6494,-1.6783,28.5016,0.0915,nan,nan
5660.0,4.0,nan,nan,47.9098,-3.4243,36.8444,-0.7001,42.6327,-1.6784,28.5025,0.0918,nan,nan
5670.0,4.0,nan,nan,47.8755,-3.422,36.8374,-0.6981,42.616,-1.6786,28.5034,0.0921,nan,nan
5680.0,4.0,nan,nan,47.8413,-3.4196,36.8304,-0.696,42.5991,-1.6787,28.5044,0.0925,nan,nan
5690.0,4.0,nan,nan,47.8071,-3.4173,36.8234,-0.6939,42.5823,-1.6789,28.5053,0.0928,nan,nan
5700.0,4.0,nan,nan,47.7729,-3.4149,36.8165,-0.6919,42.5655,-1.679,28.5062,0.0932,nan,nan
5710.0,4.0,nan,nan,47.7389,-3.4125,36.8096,-0.6899,42.5488,-1.6792,28.5071,0.0935,nan,nan
5720.0,4.0,nan,nan,47.7047,-3.4101,36.8027,-0.6878,42.532,-1.6793,28.5081,0.0939,nan,nan
5730.0,4.0,nan,nan,47.6706,-3.4077,36.7958,-0.6858,42.5152,-1.6794,28.509,0.0942,nan,nan
5740.0,4.0,nan,nan,47.6366,-3.4052,36.789,-0.6838,42.4984,-1.6795,28.51,0.0946,nan,nan
5750.0,4.0,nan,nan,47.6025,-3.4028,36.7822,-0.6818,42.4815,-1.6797,28.5109,0.095,nan,nan
5760.0,4.0,nan,nan,47.5684,-3.4003,36.7754,-0.6798,42.4649,-1.6798,28.5119,0.0954,nan,nan
5770.0,4.0,nan,nan,47.5345,-3.3978,36.7686,-0.6778,42.448,-1.6799,28.5128,0.0958,nan,nan
5780.0,4.0,nan,nan,47.5006,-3.3953,36.7618,-0.6758,42.4312,-1.68,28.5138,0.0962,nan,nan
5790.0,4.0,nan,nan,47.4667,-3.3928,36.755,-0.6738,42.4145,-1.6801,28.5147,0.0966,nan,nan
5800.0,4.0,nan,nan,47.4327,-3.3902,36.7483,-0.6718,42.3975,-1.6802,28.5157,0.097,nan,nan
5810.0,4.0,nan,nan,47.3988,-3.3877,36.7416,-0.6699,42.3807,-1.6803,28.5167,0.0974,nan,nan
5820.0,4.0,nan,nan,47.365,-3.3851,36.7349,-0.6679,42.3641,-1.6804,28.5177,0.0979,nan,nan
5830.0,4.0,nan,nan,47.331,-3.3826,36.7283,-0.6659,42.3472,-1.6805,28.5186,0.0983,nan,nan
5840.0,4.0,nan,nan,47.2972,-3.38,36.7216,-0.664,42.3303,-1.6806,28.5196,0.0987,nan,nan
5850.0,4.0,nan,nan,47.2636,-3.3774,36.715,-0.662,42.3136,-1.6807,28.5206,0.0992,nan,nan
5860.0,4.0,nan,nan,47.2298,-3.3748,36.7084,-0.6601,42.2967,-1.6808,28.5216,0.0996,nan,nan
5870.0,4.0,nan,nan,47.1959,-3.3722,36.7018,-0.6582,42.28,-1.6809,28.5226,0.1001,nan,nan
5880.0,4.0,nan,nan,47.1623,-3.3697,36.6952,-0.6562,42.2632,-1.681,28.5236,0.1006,nan,nan
5890.0,4.0,nan,nan,47.1286,-3.3671,36.6886,-0.6543,42.2462,-1.681,28.5246,0.1011,nan,nan
5900.0,4.0,nan,nan,47.0949,-3.3645,36.6821,-0.6524,42.2294,-1.6811,28.5257,0.1016,nan,nan
5910.0,4.0,nan,nan,47.0614,-3.3619,36.6756,-0.6505,42.2128,-1.6812,28.5267,0.1021,nan,nan
5920.0,4.0,nan,nan,47.0277,-3.3593,36.6691,-0.6486,42.1959,-1.6813,28.5277,0.1026,nan,nan
5930.0,4.0,nan,nan,46.9941,-3.3567,36.6626,-0.6467,42.1791,-1.6813,28.5287,0.1031,nan,nan
5940.0,4.0,nan,nan,46.9606,-3.354,36.6562,-0.6448,42.1622,-1.6814,28.5297,0.1036,nan,nan
5950.0,4.0,nan,nan,46.9271,-3.3515,36.6497,-0.643,42.1455,-1.6814,28.5308,0.1041,nan,nan
5960.0,4.0,nan,nan,46.8935,-3.3488,36.6433,-0.6411,42.1286,-1.6815,28.5318,0.1046,nan,nan
5970.0,4.0,nan,nan,46.8601,-3.3462,36.6369,-0.6392,42.1118,-1.6816,28.5329,0.1052,nan,nan
5980.0,4.0,nan,nan,46.8266,-3.3437,36.6305,-0.6374,42.0951,-1.6816,28.5339,0.1057,nan,nan
5990.0,5.0,38.3761,-0.8402,46.7932,-3.3411,36.6242,-0.6355,42.0781,-1.6817,28.535,0.1063,nan,nan
6000.0,5.0,38.3678,-0.8401,46.7598,-3.3385,36.6178,-0.6337,42.0613,-1.6817,28.536,0.1068,nan,nan
6010.0,5.0,38.3593,-0.84,46.7264,-3.3359,36.6115,-0.6318,42.0445,-1.6817,28.5371,0.1074,nan,nan
6020.0,5.0,38.351,-0.84,46.6931,-3.3333,36.6052,-0.63,42.0277,-1.6818,28.5382,0.108,nan,nan
6030.0,5.0,38.3426,-0.8399,46.6597,-3.3307,36.5989,-0.6282,42.011,-1.6818,28.5393,0.1086,nan,nan
6040.0,5.0,38.3342,-0.8398,46.6264,-3.3281,36.5926,-0.6263,41.9941,-1.6819,28.5404,0.1092,nan,nan
6050.0,5.0,38.3258,-0.8397,46.5932,-3.3256,36.5863,-0.6245,41.9773,-1.6819,28.5415,0.1098,nan,nan
6060.0,5.0,38.3173,-0.8397,46.5599,-3.323,36.5801,-0.6227,41.9604,-1.6819,28.5426,0.1104,nan,nan
6070.0,5.0,38.309,-0.8396,46.5268,-3.3205,36.5739,-0.6209,41.9437,-1.682,28.5437,0.111,nan,nan
6080.0,5.0,38.3006,-0.8395,46.4935,-3.3179,36.5677,-0.6192,41.9268,-1.682,28.5448,0.1116,nan,nan
6090.0,5.0,38.2923,-0.8394,46.4604,-3.3154,36.5615,-0.6174,41.91,-1.682,28.5459,0.1122,nan,nan
6100.0,5.0,38.2838,-0.8393,46.4273,-3.3128,36.5554,-0.6156,41.8933,-1.682,28.547,0.1129,nan,nan
6110.0,5.0,38.2755,-0.8392,46.3942,-3.3103,36.5492,-0.6138,41.8763,-1.6821,28.5482,0.1135,nan,nan
6120.0,5.0,38.267,-0.8391,46.361,-3.3078,36.5431,-0.612,41.8595,-1.6821,28.5493,0.1142,nan,nan
6130.0,5.0,38.2586,-0.8391,46.3279,-3.3053,36.537,-0.6103,41.8427,-1.6821,28.5504,0.1148,nan,nan
6140.0,5.0,38.2503,-0.839,46.295,-3.3028,36.5309,-0.6086,41.8259,-1.6821,28.5516,0.1155,nan,nan
6150.0,5.0,38.2418,-0.8389,46.262,-3.3003,36.5248,-0.6068,41.8091,-1.6821,28.5528,0.1162,nan,nan
6160.0,5.0,38.2335,-0.8388,46.229,-3.2978,36.5188,-0.6051,41.7923,-1.6821,28.5539,0.1169,nan,nan
6170.0,5.0,38.2251,-0.8387,46.196,-3.2953,36.5127,-0.6034,41.7754,-1.6821,28.5551,0.1176,nan,nan
6180.0,5.0,38.2167,-0.8386,46.163,-3.2929,36.5067,-0.6016,41.7586,-1.6821,28.5563,0.1183,nan,nan
6190.0,5.0,38.2083,-0.8385,46.1301,-3.2904,36.5007,-0.5999,41.7419,-1.6821,28.5575,0.119,nan,nan
6200.0,5.0,38.1999,-0.8384,46.0972,-3.288,36.4947,-0.5982,41.725,-1.6821,28.5586,0.1197,nan,nan
6210.0,5.0,38.1916,-0.8383,46.0644,-3.2855,36.4887,-0.5965,41.7081,-1.6821,28.5599,0.1204,nan,nan
6220.0,5.0,38.1832,-0.8382,46.0314,-3.2831,36.4828,-0.5948,41.6914,-1.6821,28.5611,0.1212,nan,nan
6230.0,5.0,38.1748,-0.8381,45.9988,-3.2807,36.4768,-0.5931,41.6745,-1.6821,28.5623,0.1219,nan,nan
6240.0,5.0,38.1664,-0.8381,45.9659,-3.2783,36.4709,-0.5914,41.6578,-1.6821,28.5635,0.1227,nan,nan
6250.0,5.0,38.158,-0.8379,45.9331,-3.2759,36.465,-0.5898,41.6408,-1.6821,28.5647,0.1234,nan,nan
6260.0,5.0,38.1497,-0.8379,45.9004,-3.2736,36.4591,-0.5881,41.6241,-1.6821,28.566,0.1242,nan,nan
6270.0,5.0,38.1412,-0.8377,45.8676,-3.2712,36.4532,-0.5864,41.6072,-1.6821,28.5672,0.125,nan,nan
6280.0,5.0,38.1329,-0.8376,45.8349,-3.2688,36.4473,-0.5848,41.5904,-1.6821,28.5685,0.1258,nan,nan
6290.0,5.0,38.1245,-0.8376,45.8023,-3.2665,36.4415,-0.5832,41.5736,-1.682,28.5697,0.1266,nan,nan
6300.0,5.0,38.1161,-0.8375,45.7696,-3.2642,36.4357,-0.5815,41.5568,-1.682,28.571,0.1274,nan,nan
6310.0,5.0,38.1078,-0.8374,45.7371,-3.2619,36.4299,-0.5799,41.5399,-1.682,28.5723,0.1282,nan,nan
6320.0,5.0,38.0994,-0.8373,45.7044,-3.2596,36.4241,-0.5783,41.5231,-1.682,28.5736,0.129,nan,nan
6330.0,5.0,38.091,-0.8371,45.6719,-3.2573,36.4183,-0.5767,41.5063,-1.6819,28.5749,0.1299,nan,nan
6340.0,5.0,38.0826,-0.837,45.6392,-3.255,36.4126,-0.5751,41.4895,-1.6819,28.5762,0.1307,nan,nan
6350.0,5.0,38.0743,-0.8369,45.6067,-3.2527,36.4068,-0.5735,41.4727,-1.6819,28.5775,0.1315,nan,nan
6360.0,5.0,38.0659,-0.8368,45.5742,-3.2504,36.4011,-0.5719,41.4558,-1.6818,28.5788,0.1324,nan,nan
6370.0,5.0,38.0575,-0.8367,45.5416,-3.2482,36.3954,-0.5703,41.439,-1.6818,28.5801,0.1333,nan,nan
6380.0,5.0,38.0492,-0.8366,45.5093,-3.246,36.3897,-0.5687,41.4222,-1.6818,28.5815,0.1342,nan,nan
6390.0,5.0,38.0408,-0.8365,45.4768,-3.2438,36.384,-0.5671,41.4053,-1.6817,28.5828,0.1351,nan,nan
6400.0,5.0,38.0325,-0.8364,45.4444,-3.2416,36.3783,-0.5656,41.3885,-1.6817,28.5842,0.136,nan,nan
6410.0,5.0,38.0241,-0.8363,45.4119,-3.2393,36.3727,-0.564,41.3718,-1.6816,28.5855,0.1369,nan,nan
6420.0,5.0,38.0157,-0.8362,45.3795,-3.2372,36.3671,-0.5625,41.355,-1.6816,28.5869,0.1378,nan,nan
6430.0,5.0,38.0074,-0.8361,45.3472,-3.235,36.3615,-0.5609,41.3381,-1.6815,28.5883,0.1388,nan,nan
6440.0,5.0,37.999,-0.836,45.3148,-3.2328,36.3558,-0.5594,41.3212,-1.6815,28.5897,0.1397,nan,nan
6450.0,5.0,37.9907,-0.8359,45.2825,-3.2307,36.3503,-0.5578,41.3045,-1.6814,28.5911,0.1407,nan,nan
6460.0,5.0,37.9823,-0.8357,45.2503,-3.2286,36.3447,-0.5563,41.2877,-1.6814,28.5925,0.1417,nan,nan
6470.0,5.0,37.9739,-0.8356,45.2179,-3.2264,36.3392,-0.5548,41.2708,-1.6813,28.5939,0.1427,nan,nan
6480.0,5.0,37.9656,-0.8355,45.1857,-3.2243,36.3336,-0.5533,41.2541,-1.6812,28.5953,0.1437,nan,nan
6490.0,5.0,37.9572,-0.8354,45.1535,-3.2222,36.328,-0.5518,41.2372,-1.6812,28.5968,0.1447,nan,nan
6500.0,5.0,37.9489,-0.8353,45.1213,-3.2201,36.3226,-0.5503,41.2204,-1.6811,28.5982,0.1458,nan,nan
6510.0,5.0,37.9405,-0.8351,45.0891,-3.218,36.3171,-0.5488,41.2036,-1.681,28.5997,0.1468,nan,nan
6520.0,5.0,37.9321,-0.835,45.057,-3.216,36.3116,-0.5474,41.1867,-1.681,28.6012,0.1479,nan,nan
6530.0,5.0,37.9238,-0.8349,45.0248,-3.2139,36.3061,-0.5459,41.17,-1.6809,28.6027,0.1489,nan,nan
6540.0,5.0,37.9154,-0.8348,44.9926,-3.2119,36.3007,-0.5444,41.1532,-1.6808,28.6041,0.15,nan,nan
6550.0,5.0,37.9071,-0.8347,44.9606,-3.2098,36.2952,-0.543,41.1364,-1.6807,28.6057,0.1512,nan,nan
6560.0,5.0,37.8988,-0.8345,44.9284,-3.2078,36.2898,-0.5415,41.1195,-1.6806,28.6072,0.1523,nan,nan
6570.0,5.0,37.8904,-0.8344,44.8963,-3.2058,36.2844,-0.5401,41.1028,-1.6806,28.6087,0.1534,nan,nan
6580.0,5.0,37.8821,-0.8343,44.8643,-3.2038,36.279,-0.5386,41.0859,-1.6805,28.6102,0.1545,nan,nan
6590.0,5.0,37.8737,-0.8342,44.8323,-3.2018,36.2736,-0.5372,41.0692,-1.6804,28.6118,0.1557,nan,nan
6600.0,5.0,37.8654,-0.8341,44.8003,-3.1998,36.2683,-0.5358,41.0523,-1.6803,28.6134,0.1569,nan,nan
6610.0,5.0,37.8571,-0.8339,44.7683,-3.1978,36.2629,-0.5344,41.0356,-1.6802,28.6149,0.1581,nan,nan
6620.0,5.0,37.8487,-0.8338,44.7363,-3.1958,36.2576,-0.533,41.0187,-1.6801,28.6165,0.1592,nan,nan
6630.0,5.0,37.8404,-0.8337,44.7044,-3.1938,36.2522,-0.5316,41.002,-1.68,28.6181,0.1605,nan,nan
6640.0,5.0,37.832,-0.8335,44.6724,-3.1919,36.2469,-0.5302,40.9851,-1.6799,28.6197,0.1617,nan,nan
6650.0,5.0,37.8238,-0.8334,44.6406,-3.1899,36.2417,-0.5288,40.9684,-1.6798,28.6214,0.1629,nan,nan
6660.0,5.0,37.8154,-0.8333,44.6087,-3.188,36.2363,-0.5274,40.9516,-1.6797,28.623,0.1642,nan,nan
6670.0,5.0,37.807,-0.8332,44.5767,-3.186,36.2311,-0.5261,40.9347,-1.6796,28.6246,0.1655,nan,nan
6680.0,5.0,37.7988,-0.833,44.5449,-3.1841,36.2259,-0.5247,40.918,-1.6795,28.6263,0.1667,nan,nan
6690.0,5.0,37.7904,-0.8329,44.513,-3.1822,36.2206,-0.5233,40.9011,-1.6794,28.628,0.168,nan,nan
6700.0,5.0,37.782,-0.8327,44.4812,-3.1803,36.2154,-0.522,40.8844,-1.6793,28.6297,0.1694,nan,nan
6710.0,5.0,37.7738,-0.8326,44.4495,-3.1784,36.2102,-0.5207,40.8675,-1.6791,28.6314,0.1707,nan,nan
6720.0,5.0,37.7654,-0.8325,44.4177,-3.1764,36.205,-0.5193,40.8508,-1.679,28.6331,0.172,nan,nan
6730.0,5.0,37.7571,-0.8323,44.3859,-3.1745,36.1998,-0.518,40.8339,-1.6789,28.6348,0.1734,nan,nan
6740.0,5.0,37.7488,-0.8322,44.3542,-3.1726,36.1946,-0.5167,40.8172,-1.6788,28.6365,0.1748,nan,nan
6750.0,5.0,37.7404,-0.8321,44.3226,-3.1707,36.1895,-0.5154,40.8004,-1.6786,28.6383,0.1762,nan,nan
6760.0,5.0,37.7322,-0.8319,44.2908,-3.1688,36.1843,-0.5141,40.7837,-1.6785,28.6401,0.1776,nan,nan
6770.0,5.0,37.7238,-0.8318,44.2591,-3.1669,36.1792,-0.5128,40.7668,-1.6784,28.6418,0.179,nan,nan
6780.0,5.0,37.7154,-0.8317,44.2274,-3.1651,36.174,-0.5115,40.7501,-1.6782,28.6437,0.1804,nan,nan
6790.0,5.0,37.7072,-0.8315,44.1958,-3.1632,36.1689,-0.5102,40.7332,-1.6781,28.6455,0.1819,nan,nan
6800.0,5.0,37.6988,-0.8314,44.1642,-3.1613,36.1639,-0.5089,40.7166,-1.678,28.6473,0.1833,nan,nan
6810.0,5.0,37.6906,-0.8312,44.1327,-3.1594,36.1588,-0.5077,40.6997,-1.6778,28.6491,0.1848,nan,nan
6820.0,5.0,37.6822,-0.8311,44.101,-3.1575,36.1537,-0.5064,40.683,-1.6777,28.651,0.1863,nan,nan
6830.0,5.0,37.6739,-0.8309,44.0694,-3.1556,36.1486,-0.5052,40.6662,-1.6775,28.6528,0.1878,nan,nan
6840.0,5.0,37.6656,-0.8308,44.0379,-3.1538,36.1436,-0.5039,40.6493,-1.6774,28.6547,0.1893,nan,nan
6850.0,5.0,37.6573,-0.8307,44.0063,-3.1519,36.1385,-0.5027,40.6327,-1.6772,28.6566,0.1909,nan,nan
6860.0,5.0,37.6489,-0.8305,43.9748,-3.15,36.1335,-0.5015,40.6158,-1.677,28.6585,0.1924,nan,nan
6870.0,5.0,37.6407,-0.8304,43.9434,-3.1481,36.1285,-0.5002,40.599,-1.6769,28.6605,0.194,nan,nan
6880.0,5.0,37.6324,-0.8302,43.9119,-3.1462,36.1235,-0.499,40.5824,-1.6767,28.6624,0.1956,nan,nan
6890.0,5.0,37.624,-0.8301,43.8805,-3.1443,36.1186,-0.4978,40.5656,-1.6766,28.6644,0.1972,nan,nan
6900.0,5.0,37.6158,-0.8299,43.849,-3.1424,36.1136,-0.4966,40.5488,-1.6764,28.6664,0.1988,nan,nan
6910.0,5.0,37.6075,-0.8298,43.8176,-3.1405,36.1086,-0.4954,40.532,-1.6762,28.6684,0.2005,nan,nan
6920.0,5.0,37.5992,-0.8296,43.7862,-3.1386,36.1037,-0.4942,40.5154,-1.676,28.6704,0.2021,nan,nan
6930.0,5.0,37.5909,-0.8294,43.7549,-3.1367,36.0987,-0.4931,40.4986,-1.6758,28.6724,0.2038,nan,nan
6940.0,5.0,37.5826,-0.8293,43.7234,-3.1348,36.0938,-0.4919,40.4818,-1.6757,28.6745,0.2055,nan,nan
6950.0,5.0,37.5744,-0.8291,43.6922,-3.1328,36.0889,-0.4907,40.465,-1.6755,28.6765,0.2072,nan,nan
6960.0,5.0,37.566,-0.829,43.6608,-3.1309,36.084,-0.4896,40.4483,-1.6753,28.6786,0.2089,nan,nan
6970.0,5.0,37.5577,-0.8288,43.6295,-3.129,36.0791,-0.4884,40.4315,-1.6751,28.6807,0.2107,nan,nan
6980.0,5.0,37.5495,-0.8287,43.5983,-3.127,36.0742,-0.4873,40.4148,-1.6749,28.6828,0.2124,nan,nan
6990.0,5.0,37.5411,-0.8285,43.567,-3.1251,36.0693,-0.4862,40.398,-1.6747,28.685,0.2142,nan,nan
7000.0,5.0,37.5328,-0.8283,43.5358,-3.1231,36.0645,-0.485,40.3813,-1.6745,28.6871,0.216,nan,nan
7010.0,5.0,37.5246,-0.8282,43.5045,-3.1211,36.0596,-0.4839,40.3646,-1.6743,28.6893,0.2178,nan,nan
7020.0,5.0,37.5163,-0.828,43.4733,-3.1191,36.0548,-0.4828,40.3477,-1.6741,28.6915,0.2196,nan,nan
7030.0,5.0,37.508,-0.8279,43.4421,-3.1171,36.05,-0.4817,40.331,-1.6739,28.6937,0.2214,nan,nan
7040.0,5.0,37.4998,-0.8277,43.411,-3.1151,36.0452,-0.4806,40.3143,-1.6737,28.6959,0.2233,nan,nan
7050.0,5.0,37.4915,-0.8275,43.3798,-3.113,36.0404,-0.4795,40.2976,-1.6734,28.6981,0.2252,nan,nan
7060.0,5.0,37.4831,-0.8274,43.3487,-3.111,36.0356,-0.4784,40.2808,-1.6732,28.7004,0.227,nan,nan
7070.0,5.0,37.475,-0.8272,43.3177,-3.1089,36.0308,-0.4774,40.2641,-1.673,28.7027,0.229,nan,nan
7080.0,5.0,37.4666,-0.827,43.2865,-3.1069,36.0261,-0.4763,40.2473,-1.6727,28.705,0.2309,nan,nan
7090.0,5.0,37.4583,-0.8269,43.2554,-3.1048,36.0213,-0.4753,40.2307,-1.6725,28.7073,0.2328,nan,nan
7100.0,5.0,37.4501,-0.8267,43.2244,-3.1026,36.0166,-0.4742,40.2139,-1.6723,28.7096,0.2348,nan,nan
7110.0,5.0,37.4418,-0.8265,43.1934,-3.1005,36.0118,-0.4731,40.1973,-1.672,28.712,0.2368,nan,nan
7120.0,5.0,37.4335,-0.8264,43.1625,-3.0984,36.0071,-0.4721,40.1805,-1.6718,28.7144,0.2388,nan,nan
7130.0,5.0,37.4254,-0.8262,43.1315,-3.0962,36.0024,-0.4711,40.1637,-1.6715,28.7168,0.2408,nan,nan
7140.0,5.0,37.4171,-0.826,43.1005,-3.094,35.9976,-0.4701,40.147,-1.6713,28.7192,0.2428,nan,nan
7150.0,5.0,37.4088,-0.8259,43.0696,-3.0918,35.993,-0.4691,40.1304,-1.671,28.7216,0.2449,nan,nan
7160.0,5.0,37.4006,-0.8257,43.0386,-3.0895,35.9883,-0.4681,40.1137,-1.6707,28.7241,0.2469,nan,nan
7170.0,5.0,37.3923,-0.8255,43.0078,-3.0873,35.9836,-0.4671,40.097,-1.6705,28.7266,0.249,nan,nan
7180.0,5.0,37.384,-0.8253,42.977,-3.085,35.9789,-0.4661,40.0802,-1.6702,28.7291,0.2511,nan,nan
7190.0,5.0,37.3758,-0.8251,42.9461,-3.0827,35.9743,-0.4651,40.0636,-1.6699,28.7316,0.2532,nan,nan
7200.0,5.0,37.3675,-0.825,42.9153,-3.0803,35.9696,-0.4641,40.0469,-1.6697,28.7341,0.2554,nan,nan
7210.0,5.0,37.3593,-0.8248,42.8845,-3.078,35.965,-0.4632,40.0301,-1.6694,28.7367,0.2575,nan,nan
7220.0,5.0,37.3511,-0.8246,42.8537,-3.0756,35.9604,-0.4622,40.0134,-1.6691,28.7393,0.2597,nan,nan
7230.0,5.0,37.3428,-0.8244,42.823,-3.0732,35.9558,-0.4612,39.9968,-1.6688,28.7419,0.2619,nan,nan
7240.0,5.0,37.3345,-0.8243,42.7923,-3.0707,35.9511,-0.4603,39.98,-1.6685,28.7445,0.2641,nan,nan
7250.0,5.0,37.3263,-0.8241,42.7616,-3.0683,35.9465,-0.4594,39.9634,-1.6682,28.7472,0.2664,nan,nan
7260.0,5.0,37.3181,-0.8239,42.7308,-3.0657,35.942,-0.4584,39.9466,-1.6679,28.7498,0.2686,nan,nan
7270.0,5.0,37.3098,-0.8237,42.7002,-3.0632,35.9374,-0.4575,39.9301,-1.6676,28.7525,0.2709,nan,nan
7280.0,5.0,37.3016,-0.8235,42.6696,-3.0606,35.9328,-0.4566,39.9134,-1.6672,28.7553,0.2732,nan,nan
7290.0,5.0,37.2934,-0.8233,42.639,-3.058,35.9283,-0.4557,39.8966,-1.6669,28.758,0.2755,nan,nan
7300.0,5.0,37.2851,-0.8232,42.6084,-3.0554,35.9237,-0.4548,39.88,-1.6666,28.7608,0.2778,nan,nan
7310.0,5.0,37.2769,-0.823,42.578,-3.0527,35.9191,-0.4539,39.8633,-1.6663,28.7635,0.2802,nan,nan
7320.0,5.0,37.2686,-0.8228,42.5474,-3.05,35.9146,-0.453,39.8466,-1.6659,28.7664,0.2825,nan,nan
7330.0,5.0,37.2605,-0.8226,42.517,-3.0472,35.9101,-0.4521,39.83,-1.6656,28.7692,0.2849,nan,nan
7340.0,5.0,37.2522,-0.8224,42.4865,-3.0444,35.9056,-0.4512,39.8133,-1.6652,28.7721,0.2873,nan,nan
7350.0,5.0,37.244,-0.8222,42.456,-3.0416,35.9011,-0.4504,39.7967,-1.6649,28.775,0.2898,nan,nan
7360.0,5.0,37.2358,-0.822,42.4256,-3.0387,35.8966,-0.4495,39.78,-1.6645,28.7779,0.2922,nan,nan
7370.0,5.0,37.2276,-0.8218,42.3953,-3.0358,35.8921,-0.4487,39.7634,-1.6641,28.7808,0.2947,nan,nan
7380.0,5.0,37.2193,-0.8216,42.3649,-3.0328,35.8876,-0.4478,39.7469,-1.6638,28.7837,0.2971,nan,nan
7390.0,5.0,37.2111,-0.8214,42.3346,-3.0298,35.8831,-0.447,39.7302,-1.6634,28.7868,0.2996,nan,nan
7400.0,5.0,37.2029,-0.8213,42.3044,-3.0268,35.8786,-0.4462,39.7135,-1.663,28.7897,0.3022,nan,nan
7410.0,5.0,37.1947,-0.821,42.2741,-3.0237,35.8742,-0.4454,39.6968,-1.6626,28.7928,0.3047,nan,nan
7420.0,5.0,37.1864,-0.8208,42.2438,-3.0205,35.8698,-0.4445,39.6803,-1.6622,28.7958,0.3073,nan,nan
7430.0,5.0,37.1783,-0.8207,42.2136,-3.0174,35.8653,-0.4437,39.6637,-1.6618,28.7989,0.3099,nan,nan
7440.0,5.0,37.1701,-0.8205,42.1836,-3.0141,35.8609,-0.4429,39.6469,-1.6614,28.802,0.3125,nan,nan
7450.0,5.0,37.1618,-0.8202,42.1534,-3.0109,35.8564,-0.4421,39.6304,-1.661,28.8052,0.3151,nan,nan
7460.0,5.0,37.1536,-0.82,42.1234,-3.0075,35.852,-0.4414,39.6138,-1.6606,28.8083,0.3177,nan,nan
7470.0,5.0,37.1455,-0.8199,42.0932,-3.0041,35.8476,-0.4406,39.5973,-1.6602,28.8115,0.3204,nan,nan
7480.0,5.0,37.1373,-0.8197,42.0632,-3.0007,35.8432,-0.4398,39.5806,-1.6597,28.8147,0.3231,nan,nan
7490.0,5.0,37.1291,-0.8194,42.0332,-2.9972,35.8388,-0.4391,39.5641,-1.6593,28.818,0.3258,nan,nan
7500.0,5.0,37.1208,-0.8192,42.0032,-2.9937,35.8344,-0.4383,39.5475,-1.6588,28.8213,0.3285,nan,nan
7510.0,5.0,37.1127,-0.819,41.9734,-2.9901,35.83,-0.4376,39.5308,-1.6584,28.8246,0.3313,nan,nan
7520.0,5.0,37.1045,-0.8188,41.9434,-2.9865,35.8257,-0.4369,39.5142,-1.6579,28.8279,0.334,nan,nan
7530.0,5.0,37.0963,-0.8186,41.9136,-2.9828,35.8213,-0.4361,39.4977,-1.6574,28.8312,0.3368,nan,nan
7540.0,5.0,37.0881,-0.8184,41.8838,-2.979,35.817,-0.4354,39.4811,-1.657,28.8346,0.3396,nan,nan
7550.0,5.0,37.08,-0.8182,41.854,-2.9753,35.8126,-0.4347,39.4646,-1.6565,28.838,0.3425,nan,nan
7560.0,5.0,37.0718,-0.818,41.8243,-2.9714,35.8083,-0.434,39.4479,-1.656,28.8415,0.3453,nan,nan
7570.0,5.0,37.0636,-0.8178,41.7946,-2.9676,35.8039,-0.4333,39.4314,-1.6556,28.845,0.3482,nan,nan
7580.0,5.0,37.0554,-0.8176,41.7649,-2.9637,35.7996,-0.4326,39.4148,-1.6551,28.8484,0.3511,nan,nan
7590.0,5.0,37.0473,-0.8173,41.7353,-2.9598,35.7953,-0.4319,39.3984,-1.6546,28.852,0.354,nan,nan
7600.0,5.0,37.0391,-0.8171,41.7057,-2.9558,35.791,-0.4312,39.3818,-1.6541,28.8555,0.3569,nan,nan
7610.0,5.0,37.0309,-0.8169,41.6763,-2.9518,35.7867,-0.4306,39.3652,-1.6536,28.8591,0.3599,nan,nan
7620.0,5.0,37.0227,-0.8167,41.6467,-2.9478,35.7823,-0.4299,39.3487,-1.6531,28.8627,0.3628,nan,nan
7630.0,5.0,37.0145,-0.8165,41.6173,-2.9437,35.7781,-0.4293,39.3322,-1.6526,28.8664,0.3658,nan,nan
7640.0,5.0,37.0064,-0.8163,41.5879,-2.9397,35.7738,-0.4286,39.3157,-1.6521,28.87,0.3689,nan,nan
7650.0,5.0,36.9982,-0.8161,41.5585,-2.9355,35.7695,-0.428,39.2991,-1.6516,28.8737,0.3719,nan,nan
7660.0,5.0,36.9901,-0.8158,41.5291,-2.9314,35.7652,-0.4273,39.2827,-1.6511,28.8775,0.375,nan,nan
7670.0,5.0,36.9819,-0.8156,41.4998,-2.9272,35.7609,-0.4267,39.2661,-1.6506,28.8812,0.3781,nan,nan
7680.0,5.0,36.9738,-0.8154,41.4706,-2.923,35.7567,-0.4261,39.2497,-1.65,28.885,0.3812,nan,nan
7690.0,5.0,36.9656,-0.8152,41.4414,-2.9187,35.7524,-0.4255,39.2331,-1.6495,28.8888,0.3843,nan,nan
7700.0,5.0,36.9575,-0.8149,41.4123,-2.9144,35.7482,-0.4249,39.2166,-1.649,28.8927,0.3875,nan,nan
7710.0,5.0,36.9493,-0.8147,41.3831,-2.9101,35.7439,-0.4243,39.2002,-1.6484,28.8966,0.3906,nan,nan
7720.0,5.0,36.9411,-0.8145,41.354,-2.9058,35.7397,-0.4237,39.1837,-1.6479,28.9005,0.3938,nan,nan
7730.0,5.0,36.9331,-0.8143,41.325,-2.9014,35.7354,-0.4231,39.1672,-1.6473,28.9045,0.397,nan,nan
7740.0,5.0,36.9249,-0.814,41.296,-2.897,35.7312,-0.4226,39.1507,-1.6468,28.9085,0.4003,nan,nan
7750.0,5.0,36.9167,-0.8138,41.2671,-2.8926,35.727,-0.422,39.1343,-1.6463,28.9125,0.4035,nan,nan
7760.0,5.0,36.9086,-0.8136,41.2381,-2.8882,35.7228,-0.4214,39.1177,-1.6457,28.9166,0.4068,nan,nan
7770.0,5.0,36.9004,-0.8133,41.2092,-2.8837,35.7186,-0.4209,39.1014,-1.6451,28.9206,0.4101,nan,nan
7780.0,5.0,36.8924,-0.8131,41.1804,-2.8792,35.7144,-0.4204,39.0849,-1.6446,28.9247,0.4134,nan,nan
7790.0,5.0,36.8842,-0.8129,41.1517,-2.8747,35.7101,-0.4198,39.0684,-1.644,28.9289,0.4168,nan,nan
7800.0,5.0,36.8761,-0.8126,41.123,-2.8701,35.706,-0.4193,39.052,-1.6434,28.9331,0.4201,nan,nan
7810.0,5.0,36.8679,-0.8124,41.0943,-2.8656,35.7018,-0.4188,39.0356,-1.6428,28.9373,0.4235,nan,nan
7820.0,5.0,36.8598,-0.8122,41.0656,-2.861,35.6976,-0.4183,39.0191,-1.6422,28.9416,0.427,nan,nan
7830.0,5.0,36.8517,-0.8119,41.0371,-2.8564,35.6934,-0.4178,39.0027,-1.6416,28.9458,0.4304,nan,nan
7840.0,5.0,36.8436,-0.8117,41.0085,-2.8517,35.6892,-0.4173,38.9864,-1.641,28.9502,0.4338,nan,nan
7850.0,5.0,36.8355,-0.8114,40.98,-2.8471,35.6851,-0.4168,38.9699,-1.6404,28.9545,0.4373,nan,nan
7860.0,5.0,36.8274,-0.8112,40.9516,-2.8424,35.6809,-0.4163,38.9534,-1.6398,28.9589,0.4408,nan,nan
7870.0,5.0,36.8192,-0.811,40.9232,-2.8377,35.6767,-0.4158,38.9372,-1.6392,28.9633,0.4443,nan,nan
7880.0,5.0,36.8111,-0.8107,40.8948,-2.8329,35.6726,-0.4154,38.9208,-1.6386,28.9678,0.4479,nan,nan
7890.0,5.0,36.803,-0.8105,40.8665,-2.8282,35.6684,-0.4149,38.9044,-1.6379,28.9723,0.4515,nan,nan
7900.0,5.0,36.795,-0.8102,40.8383,-2.8234,35.6643,-0.4145,38.888,-1.6373,28.9768,0.4551,nan,nan
7910.0,5.0,36.7869,-0.81,40.81,-2.8186,35.6602,-0.414,38.8715,-1.6367,28.9814,0.4587,nan,nan
7920.0,5.0,36.7787,-0.8097,40.7819,-2.8138,35.656,-0.4136,38.8552,-1.636,28.986,0.4623,nan,nan
7930.0,5.0,36.7706,-0.8095,40.7537,-2.809,35.6519,-0.4132,38.8388,-1.6354,28.9907,0.466,nan,nan
7940.0,5.0,36.7625,-0.8092,40.7257,-2.8042,35.6477,-0.4127,38.8225,-1.6347,28.9953,0.4697,nan,nan
7950.0,5.0,36.7544,-0.809,40.6977,-2.7993,35.6436,-0.4123,38.8062,-1.6341,29.0001,0.4734,nan,nan
7960.0,5.0,36.7464,-0.8088,40.6697,-2.7944,35.6395,-0.4119,38.7898,-1.6334,29.0048,0.4771,nan,nan
7970.0,5.0,36.7383,-0.8085,40.6418,-2.7895,35.6354,-0.4115,38.7735,-1.6327,29.0096,0.4808,nan,nan
7980.0,5.0,36.7302,-0.8082,40.6139,-2.7846,35.6313,-0.4111,38.7571,-1.6321,29.0144,0.4846,nan,nan
7990.0,5.0,36.7221,-0.808,40.5861,-2.7797,35.6271,-0.4107,38.7409,-1.6314,29.0192,0.4884,nan,nan
8000.0,5.0,36.714,-0.8077,40.5583,-2.7747,35.623,-0.4104,38.7246,-1.6307,29.0242,0.4922,nan,nan
8010.0,5.0,36.7059,-0.8075,40.5307,-2.7698,35.6189,-0.41,38.7082,-1.63,29.0291,0.4961,nan,nan
8020.0,5.0,36.6978,-0.8072,40.503,-2.7648,35.6148,-0.4096,38.692,-1.6293,29.0341,0.4999,nan,nan
8030.0,5.0,36.6898,-0.807,40.4754,-2.7598,35.6107,-0.4093,38.6756,-1.6286,29.0391,0.5038,nan,nan
8040.0,5.0,36.6818,-0.8067,40.4478,-2.7548,35.6067,-0.4089,38.6593,-1.6279,29.0442,0.5077,nan,nan
8050.0,5.0,36.6737,-0.8064,40.4203,-2.7497,35.6026,-0.4086,38.6432,-1.6272,29.0493,0.5117,nan,nan
8060.0,5.0,36.6656,-0.8062,40.3928,-2.7447,35.5985,-0.4083,38.6269,-1.6265,29.0544,0.5156,nan,nan
8070.0,5.0,36.6576,-0.8059,40.3653,-2.7396,35.5944,-0.4079,38.6106,-1.6257,29.0596,0.5196,nan,nan
8080.0,5.0,36.6495,-0.8057,40.338,-2.7346,35.5903,-0.4076,38.5943,-1.625,29.0648,0.5236,nan,nan
8090.0,5.0,36.6414,-0.8054,40.3107,-2.7295,35.5863,-0.4073,38.5781,-1.6242,29.0701,0.5277,nan,nan
8100.0,5.0,36.6334,-0.8051,40.2834,-2.7244,35.5822,-0.407,38.5619,-1.6235,29.0753,0.5317,nan,nan
8110.0,5.0,36.6253,-0.8049,40.2562,-2.7193,35.5781,-0.4067,38.5456,-1.6227,29.0807,0.5358,nan,nan
8120.0,5.0,36.6172,-0.8046,40.2289,-2.7142,35.5741,-0.4064,38.5293,-1.622,29.0861,0.5399,nan,nan
8130.0,5.0,36.6093,-0.8043,40.2019,-2.709,35.57,-0.4061,38.5131,-1.6212,29.0915,0.544,nan,nan
8140.0,5.0,36.6012,-0.8041,40.1749,-2.7039,35.5659,-0.4059,38.497,-1.6205,29.097,0.5481,nan,nan
8150.0,5.0,36.5932,-0.8038,40.1478,-2.6987,35.5619,-0.4056,38.4808,-1.6197,29.1025,0.5523,nan,nan
8160.0,5.0,36.5851,-0.8035,40.1209,-2.6936,35.5578,-0.4054,38.4645,-1.6189,29.108,0.5565,nan,nan
8170.0,5.0,36.5771,-0.8032,40.0939,-2.6884,35.5538,-0.4051,38.4484,-1.6181,29.1136,0.5607,nan,nan
8180.0,5.0,36.5691,-0.803,40.0671,-2.6832,35.5497,-0.4049,38.4322,-1.6173,29.1192,0.5649,nan,nan
8190.0,5.0,36.561,-0.8027,40.0403,-2.678,35.5457,-0.4046,38.416,-1.6165,29.1249,0.5692,nan,nan
8200.0,5.0,36.553,-0.8024,40.0136,-2.6728,35.5416,-0.4044,38.3999,-1.6157,29.1306,0.5735,nan,nan
8210.0,5.0,36.545,-0.8021,39.9868,-2.6676,35.5376,-0.4042,38.3837,-1.6149,29.1364,0.5778,nan,nan
8220.0,5.0,36.5369,-0.8019,39.9601,-2.6623,35.5335,-0.404,38.3676,-1.614,29.1421,0.5821,nan,nan
8230.0,5.0,36.5289,-0.8016,39.9336,-2.6571,35.5295,-0.4038,38.3514,-1.6132,29.148,0.5864,nan,nan
8240.0,5.0,36.5209,-0.8013,39.907,-2.6518,35.5255,-0.4036,38.3353,-1.6124,29.1539,0.5908,nan,nan
8250.0,5.0,36.513,-0.801,39.8805,-2.6465,35.5214,-0.4034,38.3192,-1.6115,29.1598,0.5952,nan,nan
8260.0,5.0,36.505,-0.8007,39.854,-2.6413,35.5174,-0.4032,38.303,-1.6106,29.1658,0.5996,nan,nan
8270.0,5.0,36.497,-0.8005,39.8277,-2.636,35.5133,-0.4031,38.287,-1.6098,29.1718,0.604,nan,nan
8280.0,5.0,36.4889,-0.8002,39.8013,-2.6307,35.5093,-0.4029,38.2708,-1.6089,29.1779,0.6085,nan,nan
8290.0,5.0,36.4809,-0.7999,39.7751,-2.6254,35.5053,-0.4027,38.2548,-1.608,29.184,0.613,nan,nan
8300.0,5.0,36.4729,-0.7996,39.7489,-2.6201,35.5013,-0.4026,38.2387,-1.6072,29.1901,0.6175,nan,nan
8310.0,5.0,36.4649,-0.7993,39.7227,-2.6148,35.4972,-0.4024,38.2226,-1.6063,29.1963,0.622,nan,nan
8320.0,5.0,36.4569,-0.799,39.6966,-2.6095,35.4932,-0.4023,38.2066,-1.6054,29.2025,0.6266,nan,nan
8330.0,5.0,36.4489,-0.7987,39.6706,-2.6042,35.4892,-0.4022,38.1906,-1.6045,29.2088,0.6312,nan,nan
8340.0,5.0,36.441,-0.7984,39.6445,-2.5988,35.4852,-0.402,38.1746,-1.6036,29.2152,0.6358,nan,nan
8350.0,5.0,36.433,-0.7981,39.6185,-2.5935,35.4811,-0.4019,38.1584,-1.6026,29.2216,0.6404,nan,nan
8360.0,5.0,36.425,-0.7978,39.5926,-2.5882,35.4772,-0.4018,38.1425,-1.6017,29.228,0.645,nan,nan
8370.0,5.0,36.417,-0.7975,39.5667,-2.5828,35.4731,-0.4017,38.1264,-1.6008,29.2345,0.6497,nan,nan
8380.0,5.0,36.409,-0.7972,39.5409,-2.5774,35.4691,-0.4016,38.1104,-1.5998,29.241,0.6544,nan,nan
8390.0,5.0,36.401,-0.797,39.5152,-2.5721,35.4651,-0.4015,38.0945,-1.5989,29.2476,0.6591,nan,nan
8400.0,5.0,36.3931,-0.7967,39.4896,-2.5667,35.4611,-0.4015,38.0785,-1.5979,29.2542,0.6638,nan,nan
8410.0,5.0,36.3851,-0.7964,39.4638,-2.5613,35.4571,-0.4014,38.0626,-1.5969,29.2608,0.6686,nan,nan
8420.0,5.0,36.3771,-0.7961,39.4384,-2.5559,35.4531,-0.4013,38.0465,-1.596,29.2676,0.6734,nan,nan
8430.0,5.0,36.3692,-0.7958,39.4128,-2.5505,35.449,-0.4013,38.0306,-1.595,29.2743,0.6781,nan,nan
8440.0,5.0,36.3612,-0.7955,39.3873,-2.5451,35.445,-0.4012,38.0147,-1.594,29.2811,0.6829,nan,nan
8450.0,5.0,36.3533,-0.7951,39.3619,-2.5397,35.441,-0.4012,37.9987,-1.593,29.2879,0.6878,nan,nan
8460.0,5.0,36.3453,-0.7948,39.3365,-2.5343,35.437,-0.4012,37.9827,-1.592,29.2948,0.6927,nan,nan
8470.0,5.0,36.3374,-0.7945,39.3111,-2.5289,35.433,-0.4011,37.9669,-1.591,29.3018,0.6975,nan,nan
8480.0,5.0,36.3294,-0.7942,39.286,-2.5235,35.429,-0.4011,37.951,-1.5899,29.3088,0.7025,nan,nan
8490.0,5.0,36.3215,-0.7939,39.2607,-2.5181,35.4249,-0.4011,37.9351,-1.5889,29.3159,0.7074,nan,nan
8500.0,5.0,36.3136,-0.7936,39.2355,-2.5126,35.421,-0.4011,37.9191,-1.5879,29.323,0.7124,nan,nan
8510.0,5.0,36.3056,-0.7933,39.2104,-2.5072,35.417,-0.4011,37.9033,-1.5868,29.3301,0.7173,nan,nan
8520.0,5.0,36.2977,-0.793,39.1854,-2.5018,35.4129,-0.4011,37.8875,-1.5858,29.3373,0.7223,nan,nan
8530.0,5.0,36.2898,-0.7927,39.1604,-2.4963,35.4089,-0.4011,37.8715,-1.5847,29.3445,0.7273,nan,nan
8540.0,5.0,36.2818,-0.7924,39.1355,-2.4909,35.4049,-0.4012,37.8558,-1.5836,29.3519,0.7324,nan,nan
8550.0,5.0,36.2739,-0.792,39.1106,-2.4854,35.4009,-0.4012,37.8399,-1.5826,29.3592,0.7374,nan,nan
8560.0,5.0,36.266,-0.7917,39.0858,-2.48,35.3969,-0.4012,37.8241,-1.5815,29.3666,0.7425,nan,nan
8570.0,5.0,36.2581,-0.7914,39.0609,-2.4745,35.3929,-0.4013,37.8083,-1.5803,29.3741,0.7476,nan,nan
8580.0,5.0,36.2502,-0.7911,39.0362,-2.4691,35.3888,-0.4013,37.7925,-1.5792,29.3816,0.7527,nan,nan
8590.0,5.0,36.2423,-0.7908,39.0116,-2.4636,35.3849,-0.4013,37.7767,-1.5781,29.3891,0.7579,nan,nan
8600.0,5.0,36.2344,-0.7905,38.9869,-2.4581,35.3808,-0.4014,37.7609,-1.577,29.3967,0.763,nan,nan
8610.0,5.0,36.2265,-0.7901,38.9625,-2.4527,35.3768,-0.4014,37.7452,-1.5758,29.4044,0.7683,nan,nan
8620.0,5.0,36.2186,-0.7898,38.9379,-2.4472,35.3728,-0.4015,37.7294,-1.5747,29.4121,0.7734,nan,nan
8630.0,5.0,36.2107,-0.7895,38.9135,-2.4417,35.3688,-0.4015,37.7137,-1.5736,29.4198,0.7787,nan,nan
8640.0,5.0,36.2028,-0.7891,38.8891,-2.4363,35.3648,-0.4016,37.698,-1.5724,29.4276,0.7839,nan,nan
8650.0,5.0,36.1949,-0.7888,38.8648,-2.4308,35.3608,-0.4017,37.6822,-1.5712,29.4355,0.7892,nan,nan
8660.0,5.0,36.187,-0.7885,38.8405,-2.4253,35.3567,-0.4017,37.6665,-1.57,29.4434,0.7945,nan,nan
8670.0,5.0,36.1792,-0.7882,38.8163,-2.4198,35.3527,-0.4018,37.6509,-1.5688,29.4514,0.7998,nan,nan
8680.0,5.0,36.1713,-0.7878,38.7922,-2.4143,35.3487,-0.4018,37.6351,-1.5676,29.4595,0.8051,nan,nan
8690.0,5.0,36.1633,-0.7875,38.768,-2.4088,35.3447,-0.4019,37.6195,-1.5664,29.4675,0.8105,nan,nan
8700.0,5.0,36.1554,-0.7872,38.7439,-2.4033,35.3407,-0.402,37.6039,-1.5652,29.4757,0.8159,nan,nan
8710.0,5.0,36.1476,-0.7868,38.7199,-2.3979,35.3366,-0.402,37.5882,-1.564,29.4838,0.8212,nan,nan
8720.0,5.0,36.1397,-0.7865,38.696,-2.3923,35.3326,-0.4021,37.5725,-1.5627,29.4921,0.8266,nan,nan
8730.0,5.0,36.1319,-0.7862,38.6721,-2.3868,35.3286,-0.4022,37.5569,-1.5615,29.5004,0.8321,nan,nan
8740.0,5.0,36.124,-0.7858,38.6482,-2.3813,35.3246,-0.4022,37.5412,-1.5602,29.5087,0.8375,nan,nan
8750.0,5.0,36.1162,-0.7855,38.6244,-2.3758,35.3206,-0.4023,37.5257,-1.5589,29.5171,0.843,nan,nan
8760.0,5.0,36.1083,-0.7851,38.6008,-2.3703,35.3165,-0.4024,37.5101,-1.5576,29.5256,0.8485,nan,nan
8770.0,5.0,36.1005,-0.7848,38.5771,-2.3648,35.3125,-0.4025,37.4946,-1.5564,29.5341,0.854,nan,nan
8780.0,5.0,36.0926,-0.7845,38.5535,-2.3593,35.3085,-0.4025,37.479,-1.5551,29.5427,0.8595,nan,nan
8790.0,5.0,36.0848,-0.7841,38.5299,-2.3538,35.3045,-0.4026,37.4635,-1.5538,29.5513,0.865,nan,nan
8800.0,5.0,36.077,-0.7838,38.5063,-2.3483,35.3004,-0.4027,37.4479,-1.5524,29.56,0.8706,nan,nan
8810.0,5.0,36.069,-0.7834,38.4828,-2.3428,35.2964,-0.4028,37.4324,-1.5511,29.5687,0.8762,nan,nan
8820.0,5.0,36.0612,-0.7831,38.4595,-2.3373,35.2924,-0.4029,37.4169,-1.5497,29.5775,0.8818,nan,nan
8830.0,5.0,36.0534,-0.7827,38.4362,-2.3318,35.2884,-0.403,37.4014,-1.5484,29.5863,0.8874,nan,nan
8840.0,5.0,36.0456,-0.7824,38.4129,-2.3263,35.2843,-0.4031,37.3859,-1.547,29.5952,0.893,nan,nan
8850.0,5.0,36.0378,-0.782,38.3897,-2.3207,35.2803,-0.4032,37.3705,-1.5457,29.6042,0.8987,nan,nan
8860.0,5.0,36.03,-0.7817,38.3665,-2.3152,35.2762,-0.4033,37.3551,-1.5443,29.6132,0.9044,nan,nan
8870.0,5.0,36.0222,-0.7813,38.3433,-2.3097,35.2722,-0.4034,37.3396,-1.5429,29.6223,0.91,nan,nan
8880.0,5.0,36.0144,-0.781,38.3203,-2.3042,35.2682,-0.4035,37.3241,-1.5414,29.6314,0.9157,nan,nan
8890.0,5.0,36.0066,-0.7806,38.2972,-2.2986,35.2642,-0.4036,37.3088,-1.54,29.6406,0.9215,nan,nan
8900.0,5.0,35.9987,-0.7802,38.2743,-2.2931,35.2601,-0.4037,37.2934,-1.5386,29.6498,0.9272,nan,nan
8910.0,5.0,35.9909,-0.7799,38.2514,-2.2876,35.2561,-0.4038,37.278,-1.5372,29.6591,0.9329,nan,nan
8920.0,5.0,35.9831,-0.7795,38.2285,-2.2821,35.252,-0.4039,37.2626,-1.5357,29.6685,0.9387,nan,nan
8930.0,5.0,35.9754,-0.7791,38.2058,-2.2765,35.248,-0.404,37.2473,-1.5343,29.6779,0.9445,nan,nan
8940.0,5.0,35.9676,-0.7788,38.183,-2.271,35.244,-0.4042,37.2319,-1.5328,29.6874,0.9503,nan,nan
8950.0,5.0,35.9598,-0.7784,38.1604,-2.2655,35.2399,-0.4043,37.2166,-1.5313,29.6969,0.9561,nan,nan
8960.0,5.0,35.952,-0.7781,38.1377,-2.26,35.2359,-0.4044,37.2013,-1.5298,29.7065,0.962,nan,nan
8970.0,5.0,35.9442,-0.7777,38.1151,-2.2545,35.2318,-0.4045,37.186,-1.5283,29.7161,0.9678,nan,nan
8980.0,5.0,35.9364,-0.7773,38.0926,-2.2489,35.2278,-0.4047,37.1707,-1.5268,29.7259,0.9737,nan,nan
8990.0,5.0,35.9287,-0.777,38.0702,-2.2434,35.2237,-0.4048,37.1555,-1.5252,29.7356,0.9795,nan,nan
9000.0,5.0,35.9209,-0.7766,38.0478,-2.2379,35.2197,-0.4049,37.1402,-1.5237,29.7455,0.9855,nan,nan
9010.0,5.0,35.9132,-0.7762,38.0254,-2.2323,35.2156,-0.405,37.125,-1.5221,29.7553,0.9913,nan,nan
9020.0,5.0,35.9054,-0.7759,38.0031,-2.2268,35.2116,-0.4052,37.1098,-1.5206,29.7653,0.9973,nan,nan
9030.0,5.0,35.8976,-0.7755,37.9809,-2.2213,35.2075,-0.4053,37.0946,-1.519,29.7753,1.0032,nan,nan
9040.0,5.0,35.8898,-0.7751,37.9586,-2.2157,35.2035,-0.4055,37.0794,-1.5174,29.7854,1.0092,nan,nan
9050.0,5.0,35.8821,-0.7747,37.9365,-2.2102,35.1994,-0.4056,37.0643,-1.5158,29.7954,1.0151,nan,nan
9060.0,5.0,35.8744,-0.7743,37.9145,-2.2047,35.1953,-0.4057,37.0491,-1.5142,29.8056,1.0211,nan,nan
9070.0,5.0,35.8666,-0.774,37.8925,-2.1992,35.1913,-0.4059,37.0339,-1.5126,29.8159,1.0271,nan,nan
9080.0,5.0,35.8589,-0.7736,37.8705,-2.1936,35.1873,-0.4061,37.0188,-1.5109,29.8262,1.0332,nan,nan
9090.0,5.0,35.8511,-0.7732,37.8486,-2.1881,35.1832,-0.4062,37.0038,-1.5093,29.8366,1.0392,nan,nan
9100.0,5.0,35.8434,-0.7728,37.8267,-2.1826,35.1791,-0.4064,36.9886,-1.5076,29.847,1.0452,nan,nan
9110.0,5.0,35.8357,-0.7724,37.8049,-2.177,35.1751,-0.4065,36.9736,-1.5059,29.8575,1.0513,nan,nan
9120.0,5.0,35.828,-0.772,37.7831,-2.1715,35.171,-0.4067,36.9585,-1.5042,29.868,1.0573,nan,nan
9130.0,5.0,35.8203,-0.7717,37.7615,-2.166,35.1669,-0.4068,36.9436,-1.5026,29.8786,1.0634,nan,nan
9140.0,5.0,35.8125,-0.7713,37.7399,-2.1604,35.1629,-0.407,36.9285,-1.5008,29.8893,1.0695,nan,nan
9150.0,5.0,35.8048,-0.7709,37.7183,-2.1549,35.1588,-0.4071,36.9134,-1.4991,29.9,1.0756,nan,nan
9160.0,5.0,35.7971,-0.7705,37.6968,-2.1494,35.1547,-0.4073,36.8986,-1.4974,29.9108,1.0817,nan,nan
9170.0,5.0,35.7894,-0.7701,37.6753,-2.1439,35.1506,-0.4075,36.8836,-1.4956,29.9216,1.0878,nan,nan
9180.0,5.0,35.7818,-0.7697,37.6538,-2.1383,35.1466,-0.4077,36.8686,-1.4938,29.9325,1.094,nan,nan
9190.0,5.0,35.774,-0.7693,37.6326,-2.1328,35.1425,-0.4078,36.8537,-1.4921,29.9435,1.1001,nan,nan
9200.0,5.0,35.7663,-0.7689,37.6112,-2.1273,35.1384,-0.408,36.8388,-1.4903,29.9546,1.1063,nan,nan
9210.0,5.0,35.7587,-0.7685,37.59,-2.1217,35.1343,-0.4082,36.8238,-1.4885,29.9656,1.1125,nan,nan
9220.0,5.0,35.751,-0.7681,37.5687,-2.1162,35.1303,-0.4084,36.809,-1.4867,29.9768,1.1186,nan,nan
9230.0,5.0,35.7432,-0.7677,37.5476,-2.1107,35.1262,-0.4086,36.7942,-1.4849,29.988,1.1248,nan,nan
9240.0,5.0,35.7356,-0.7673,37.5265,-2.1051,35.1221,-0.4088,36.7793,-1.483,29.9992,1.131,nan,nan
9250.0,5.0,35.7279,-0.7669,37.5055,-2.0996,35.118,-0.4089,36.7645,-1.4811,30.0107,1.1372,nan,nan
9260.0,5.0,35.7203,-0.7665,37.4845,-2.0941,35.1139,-0.4091,36.7496,-1.4793,30.022,1.1435,nan,nan
9270.0,5.0,35.7127,-0.7661,37.4637,-2.0886,35.1098,-0.4093,36.7349,-1.4774,30.0335,1.1497,nan,nan
9280.0,5.0,35.7049,-0.7657,37.4428,-2.083,35.1057,-0.4095,36.7202,-1.4755,30.0451,1.156,nan,nan
9290.0,5.0,35.6973,-0.7653,37.4219,-2.0775,35.1016,-0.4097,36.7053,-1.4736,30.0566,1.1622,nan,nan
9300.0,5.0,35.6897,-0.7649,37.4013,-2.072,35.0975,-0.4099,36.6906,-1.4717,30.0682,1.1684,nan,nan
9310.0,5.0,35.6821,-0.7645,37.3806,-2.0664,35.0934,-0.4101,36.676,-1.4697,30.0799,1.1747,nan,nan
9320.0,5.0,35.6743,-0.764,37.3599,-2.0609,35.0893,-0.4103,36.6613,-1.4678,30.0918,1.181,nan,nan
9330.0,5.0,35.6667,-0.7636,37.3393,-2.0554,35.0852,-0.4105,36.6466,-1.4658,30.1036,1.1873,nan,nan
9340.0,5.0,35.6591,-0.7632,37.3188,-2.0498,35.0811,-0.4107,36.6319,-1.4638,30.1155,1.1935,nan,nan
9350.0,5.0,35.6515,-0.7628,37.2983,-2.0443,35.077,-0.411,36.6173,-1.4619,30.1275,1.1999,nan,nan
9360.0,5.0,35.6438,-0.7624,37.2779,-2.0388,35.0729,-0.4112,36.6027,-1.4599,30.1395,1.2062,nan,nan
9370.0,5.0,35.6362,-0.762,37.2576,-2.0333,35.0688,-0.4114,36.5881,-1.4578,30.1516,1.2125,nan,nan
9380.0,5.0,35.6286,-0.7615,37.2373,-2.0277,35.0647,-0.4116,36.5736,-1.4558,30.1638,1.2188,nan,nan
9390.0,5.0,35.6209,-0.7611,37.217,-2.0222,35.0605,-0.4118,36.559,-1.4538,30.176,1.2251,nan,nan
9400.0,5.0,35.6133,-0.7607,37.1968,-2.0167,35.0564,-0.4121,36.5445,-1.4517,30.1882,1.2314,nan,nan
9410.0,5.0,35.6058,-0.7603,37.1767,-2.0112,35.0523,-0.4123,36.5299,-1.4496,30.2006,1.2378,nan,nan
9420.0,5.0,35.5982,-0.7598,37.1566,-2.0056,35.0482,-0.4125,36.5155,-1.4475,30.213,1.2441,nan,nan
9430.0,5.0,35.5906,-0.7594,37.1365,-2.0001,35.044,-0.4128,36.501,-1.4454,30.2255,1.2505,nan,nan
9440.0,5.0,35.583,-0.759,37.1166,-1.9946,35.0399,-0.413,36.4866,-1.4433,30.2381,1.2568,nan,nan
9450.0,5.0,35.5754,-0.7586,37.0967,-1.9891,35.0358,-0.4132,36.4721,-1.4412,30.2506,1.263,nan,nan
9460.0,5.0,35.5678,-0.7581,37.0768,-1.9835,35.0316,-0.4135,36.4577,-1.4391,30.2633,1.2692,nan,nan
9470.0,5.0,35.5602,-0.7577,37.057,-1.978,35.0275,-0.4137,36.4433,-1.4369,30.276,1.2753,nan,nan
9480.0,5.0,35.5527,-0.7572,37.0372,-1.9725,35.0234,-0.414,36.429,-1.4347,30.2888,1.2813,nan,nan
9490.0,5.0,35.5451,-0.7568,37.0176,-1.967,35.0192,-0.4142,36.4146,-1.4325,30.3016,1.2873,nan,nan
9500.0,5.0,35.5375,-0.7564,36.9979,-1.9614,35.0151,-0.4145,36.4003,-1.4303,30.3145,1.2933,nan,nan
9510.0,5.0,35.53,-0.7559,36.9784,-1.9559,35.0109,-0.4147,36.3861,-1.4281,30.3275,1.2992,nan,nan
9520.0,5.0,35.5224,-0.7555,36.9588,-1.9504,35.0068,-0.415,36.3718,-1.4259,30.3405,1.305,nan,nan
9530.0,5.0,35.5148,-0.7551,36.9393,-1.9449,35.0026,-0.4152,36.3575,-1.4236,30.3536,1.3108,nan,nan
9540.0,5.0,35.5073,-0.7546,36.92,-1.9393,34.9985,-0.4155,36.3434,-1.4214,30.3667,1.3165,nan,nan
9550.0,5.0,35.4998,-0.7542,36.9005,-1.9338,34.9943,-0.4157,36.3291,-1.4191,30.38,1.3222,nan,nan
9560.0,5.0,35.4922,-0.7537,36.8812,-1.9283,34.9902,-0.416,36.3149,-1.4168,30.3932,1.3278,nan,nan
9570.0,5.0,35.4847,-0.7533,36.8619,-1.9227,34.986,-0.4163,36.3007,-1.4145,30.4065,1.3333,nan,nan
9580.0,5.0,35.4772,-0.7528,36.8427,-1.9172,34.9818,-0.4166,36.2867,-1.4122,30.4199,1.3389,nan,nan
9590.0,5.0,35.4696,-0.7524,36.8236,-1.9117,34.9777,-0.4168,36.2726,-1.4099,30.4333,1.3443,nan,nan
9600.0,5.0,35.4621,-0.7519,36.8046,-1.9062,34.9735,-0.4171,36.2584,-1.4075,30.4467,1.3497,nan,nan
9610.0,5.0,35.4546,-0.7515,36.7855,-1.9007,34.9693,-0.4174,36.2443,-1.4052,30.4603,1.3551,nan,nan
9620.0,5.0,35.447,-0.751,36.7665,-1.8951,34.9652,-0.4177,36.2303,-1.4028,30.4738,1.3604,nan,nan
9630.0,5.0,35.4396,-0.7506,36.7476,-1.8896,34.961,-0.418,36.2164,-1.4004,30.4874,1.3656,nan,nan
9640.0,5.0,35.4321,-0.7501,36.7287,-1.8841,34.9568,-0.4182,36.2023,-1.398,30.5011,1.3708,nan,nan
9650.0,5.0,35.4245,-0.7496,36.71,-1.8786,34.9526,-0.4185,36.1884,-1.3956,30.5148,1.376,nan,nan
9660.0,5.0,35.4171,-0.7492,36.6911,-1.873,34.9484,-0.4188,36.1744,-1.3931,30.5287,1.3811,nan,nan
9670.0,5.0,35.4096,-0.7487,36.6725,-1.8675,34.9442,-0.4191,36.1606,-1.3907,30.5425,1.3861,nan,nan
9680.0,5.0,35.4021,-0.7483,36.6538,-1.862,34.94,-0.4194,36.1466,-1.3882,30.5564,1.3911,nan,nan
9690.0,5.0,35.3946,-0.7478,36.6352,-1.8564,34.9359,-0.4197,36.1327,-1.3857,30.5704,1.3961,nan,nan
9700.0,5.0,35.3871,-0.7473,36.6166,-1.8509,34.9317,-0.42,36.1189,-1.3832,30.5843,1.401,nan,nan
9710.0,5.0,35.3797,-0.7468,36.5982,-1.8454,34.9275,-0.4203,36.1051,-1.3807,30.5984,1.4058,nan,nan
9720.0,5.0,35.3722,-0.7464,36.5797,-1.8398,34.9233,-0.4206,36.0913,-1.3782,30.6125,1.4106,nan,nan
9730.0,5.0,35.3647,-0.7459,36.5614,-1.8343,34.919,-0.4209,36.0775,-1.3756,30.6265,1.4154,nan,nan
9740.0,5.0,35.3573,-0.7454,36.543,-1.8288,34.9148,-0.4213,36.0638,-1.3731,30.6407,1.4201,nan,nan
9750.0,5.0,35.3499,-0.745,36.5249,-1.8232,34.9106,-0.4216,36.0501,-1.3705,30.655,1.4247,nan,nan
9760.0,5.0,35.3424,-0.7445,36.5066,-1.8177,34.9064,-0.4219,36.0363,-1.3679,30.6693,1.4294,nan,nan
9770.0,5.0,35.335,-0.744,36.4885,-1.8121,34.9022,-0.4222,36.0227,-1.3653,30.6836,1.4339,nan,nan
9780.0,5.0,35.3274,-0.7435,36.4703,-1.8066,34.898,-0.4225,36.009,-1.3627,30.698,1.4385,nan,nan
9790.0,5.0,35.3201,-0.7431,36.4524,-1.801,34.8937,-0.4229,35.9955,-1.3601,30.7124,1.4429,nan,nan
9800.0,5.0,35.3127,-0.7426,36.4343,-1.7954,34.8895,-0.4232,35.9819,-1.3574,30.7268,1.4474,nan,nan
9810.0,5.0,35.3052,-0.7421,36.4164,-1.7899,34.8853,-0.4235,35.9683,-1.3548,30.7413,1.4517,nan,nan
9820.0,5.0,35.2978,-0.7416,36.3986,-1.7843,34.881,-0.4239,35.9547,-1.3521,30.7558,1.4561,nan,nan
9830.0,5.0,35.2904,-0.7411,36.3807,-1.7787,34.8768,-0.4242,35.9413,-1.3494,30.7704,1.4604,nan,nan
9840.0,5.0,35.283,-0.7406,36.363,-1.7731,34.8725,-0.4246,35.9278,-1.3467,30.785,1.4646,nan,nan
9850.0,5.0,35.2756,-0.7402,36.3453,-1.7675,34.8683,-0.4249,35.9144,-1.344,30.7997,1.4688,nan,nan
9860.0,5.0,35.2682,-0.7396,36.3276,-1.7619,34.864,-0.4252,35.9009,-1.3412,30.8144,1.473,nan,nan
9870.0,5.0,35.2608,-0.7392,36.31,-1.7563,34.8598,-0.4256,35.8875,-1.3384,30.8292,1.4771,nan,nan
9880.0,5.0,35.2533,-0.7387,36.2925,-1.7506,34.8555,-0.4259,35.8741,-1.3357,30.8439,1.4811,nan,nan
9890.0,5.0,35.246,-0.7382,36.275,-1.745,34.8513,-0.4263,35.8608,-1.3329,30.8588,1.4852,nan,nan
9900.0,5.0,35.2387,-0.7377,36.2576,-1.7394,34.847,-0.4266,35.8475,-1.3301,30.8736,1.4891,nan,nan
9910.0,5.0,35.2312,-0.7372,36.2403,-1.7338,34.8427,-0.427,35.8342,-1.3273,30.8885,1.4931,nan,nan
9920.0,5.0,35.2239,-0.7367,36.2229,-1.7281,34.8385,-0.4274,35.821,-1.3245,30.9035,1.497,nan,nan
9930.0,5.0,35.2165,-0.7362,36.2057,-1.7225,34.8342,-0.4277,35.8077,-1.3216,30.9185,1.5008,nan,nan
9940.0,5.0,35.2092,-0.7357,36.1885,-1.7168,34.8299,-0.4281,35.7945,-1.3187,30.9335,1.5046,nan,nan
9950.0,5.0,35.2019,-0.7352,36.1714,-1.7112,34.8256,-0.4285,35.7813,-1.3159,30.9486,1.5083,nan,nan
9960.0,5.0,35.1944,-0.7347,36.1543,-1.7056,34.8213,-0.4288,35.7682,-1.313,30.9637,1.5121,nan,nan
9970.0,5.0,35.1872,-0.7342,36.1372,-1.6999,34.8171,-0.4292,35.755,-1.3101,30.9788,1.5157,nan,nan
9980.0,5.0,35.1797,-0.7337,36.1203,-1.6942,34.8128,-0.4296,35.742,-1.3072,30.994,1.5193,nan,nan
9990.0,5.0,35.1725,-0.7331,36.1033,-1.6886,34.8085,-0.43,35.729,-1.3042,31.0092,1.5229,nan,nan
10000.0,6.0,35.1651,-0.7326,36.0865,-1.6829,34.8042,-0.4304,35.7159,-1.3013,31.0245,1.5265,41.658,-5.4878
10010.0,6.0,35.1578,-0.7321,36.0697,-1.6772,34.7999,-0.4308,35.7029,-1.2983,31.0397,1.5299,41.6032,-5.4862
10020.0,6.0,35.1505,-0.7316,36.053,-1.6716,34.7955,-0.4312,35.69,-1.2953,31.055,1.5334,41.5484,-5.4845
10030.0,6.0,35.1431,-0.7311,36.0363,-1.6659,34.7912,-0.4316,35.677,-1.2923,31.0704,1.5368,41.4936,-5.4826
10040.0,6.0,35.1359,-0.7306,36.0196,-1.6602,34.7869,-0.432,35.664,-1.2893,31.0858,1.5402,41.4387,-5.4806
10050.0,6.0,35.1285,-0.7301,36.0031,-1.6545,34.7826,-0.4324,35.6512,-1.2863,31.1012,1.5435,41.3839,-5.4785
10060.0,6.0,35.1213,-0.7295,35.9866,-1.6488,34.7783,-0.4328,35.6384,-1.2832,31.1167,1.5467,41.3292,-5.4762
10070.0,6.0,35.1139,-0.729,35.9701,-1.6431,34.7739,-0.4332,35.6256,-1.2802,31.1321,1.55,41.2745,-5.4738
10080.0,6.0,35.1067,-0.7285,35.9537,-1.6374,34.7696,-0.4336,35.6127,-1.2771,31.1477,1.5532,41.2197,-5.4713
10090.0,6.0,35.0993,-0.728,35.9373,-1.6317,34.7653,-0.434,35.6,-1.274,31.1632,1.5563,41.165,-5.4686
10100.0,6.0,35.0921,-0.7274,35.921,-1.6261,34.7609,-0.4344,35.5872,-1.2709,31.1788,1.5594,41.1103,-5.4658
10110.0,6.0,35.0848,-0.7269,35.9048,-1.6203,34.7566,-0.4348,35.5746,-1.2678,31.1944,1.5625,41.0556,-5.4629
10120.0,6.0,35.0776,-0.7264,35.8886,-1.6146,34.7522,-0.4352,35.5619,-1.2646,31.21,1.5655,41.001,-5.4598
10130.0,6.0,35.0704,-0.7259,35.8726,-1.609,34.7479,-0.4356,35.5493,-1.2615,31.2257,1.5685,40.9465,-5.4566
10140.0,6.0,35.063,-0.7253,35.8565,-1.6032,34.7435,-0.4361,35.5367,-1.2584,31.2414,1.5714,40.892,-5.4532
10150.0,6.0,35.0559,-0.7248,35.8405,-1.5975,34.7392,-0.4365,35.5242,-1.2552,31.2571,1.5742,40.8374,-5.4497
10160.0,6.0,35.0485,-0.7243,35.8245,-1.5918,34.7348,-0.4369,35.5116,-1.252,31.2729,1.5771,40.7829,-5.446
10170.0,6.0,35.0413,-0.7237,35.8086,-1.5861,34.7304,-0.4374,35.4991,-1.2488,31.2887,1.5799,40.7285,-5.4422
10180.0,6.0,35.0341,-0.7232,35.7928,-1.5804,34.726,-0.4378,35.4866,-1.2456,31.3045,1.5826,40.674,-5.4382
10190.0,6.0,35.0269,-0.7226,35.7771,-1.5747,34.7217,-0.4383,35.4742,-1.2423,31.3203,1.5854,40.6197,-5.4341
10200.0,6.0,35.0196,-0.7221,35.7613,-1.569,34.7172,-0.4387,35.4618,-1.2391,31.3362,1.588,40.5654,-5.4299
10210.0,6.0,35.0125,-0.7216,35.7457,-1.5633,34.7129,-0.4392,35.4494,-1.2358,31.352,1.5906,40.5112,-5.4255
10220.0,6.0,35.0052,-0.721,35.73,-1.5575,34.7085,-0.4396,35.4371,-1.2325,31.3679,1.5932,40.4569,-5.4209
10230.0,6.0,34.998,-0.7204,35.7145,-1.5518,34.7041,-0.4401,35.4248,-1.2293,31.384,1.5957,40.4027,-5.4162
10240.0,6.0,34.9908,-0.7199,35.699,-1.5461,34.6997,-0.4405,35.4125,-1.226,31.3999,1.5982,40.3486,-5.4113
10250.0,6.0,34.9836,-0.7193,35.6835,-1.5404,34.6953,-0.441,35.4002,-1.2226,31.4159,1.6007,40.2945,-5.4062
10260.0,6.0,34.9764,-0.7188,35.6682,-1.5346,34.6909,-0.4414,35.388,-1.2193,31.432,1.603,40.2405,-5.401
10270.0,6.0,34.9692,-0.7182,35.6529,-1.5289,34.6864,-0.4419,35.3759,-1.216,31.448,1.6054,40.1864,-5.3956
10280.0,6.0,34.962,-0.7177,35.6376,-1.5232,34.682,-0.4424,35.3637,-1.2126,31.4641,1.6077,40.1325,-5.3901
10290.0,6.0,34.9549,-0.7171,35.6224,-1.5175,34.6776,-0.4428,35.3515,-1.2092,31.4801,1.6099,40.0787,-5.3844
10300.0,6.0,34.9477,-0.7166,35.6073,-1.5118,34.6732,-0.4433,35.3395,-1.2058,31.4962,1.6121,40.0248,-5.3785
10310.0,6.0,34.9406,-0.716,35.5922,-1.506,34.6687,-0.4438,35.3275,-1.2024,31.5124,1.6143,39.9711,-5.3724
10320.0,6.0,34.9334,-0.7154,35.5772,-1.5003,34.6643,-0.4443,35.3155,-1.199,31.5285,1.6164,39.9174,-5.3662
10330.0,6.0,34.9262,-0.7149,35.5622,-1.4946,34.6599,-0.4448,35.3035,-1.1956,31.5447,1.6185,39.8638,-5.3598
10340.0,6.0,34.9191,-0.7143,35.5473,-1.4889,34.6554,-0.4452,35.2915,-1.1922,31.5609,1.6205,39.8103,-5.3532
10350.0,6.0,34.912,-0.7138,35.5324,-1.4832,34.6509,-0.4457,35.2796,-1.1887,31.5771,1.6225,39.7567,-5.3464
10360.0,6.0,34.9048,-0.7132,35.5175,-1.4774,34.6465,-0.4462,35.2678,-1.1853,31.5933,1.6244,39.7033,-5.3395
10370.0,6.0,34.8977,-0.7126,35.5028,-1.4717,34.642,-0.4467,35.256,-1.1818,31.6096,1.6263,39.6499,-5.3323
10380.0,6.0,34.8905,-0.712,35.4881,-1.466,34.6375,-0.4472,35.2441,-1.1783,31.6259,1.6281,39.5967,-5.325
10390.0,6.0,34.8835,-0.7115,35.4735,-1.4603,34.6331,-0.4477,35.2324,-1.1748,31.6422,1.6299,39.5434,-5.3174
10400.0,6.0,34.8763,-0.7109,35.4589,-1.4546,34.6286,-0.4482,35.2206,-1.1712,31.6584,1.6316,39.4903,-5.3097
10410.0,6.0,34.8692,-0.7103,35.4445,-1.4489,34.6241,-0.4487,35.2089,-1.1677,31.6748,1.6333,39.4372,-5.3018
10420.0,6.0,34.8621,-0.7097,35.4299,-1.4431,34.6196,-0.4492,35.1973,-1.1642,31.6911,1.6349,39.3843,-5.2937
10430.0,6.0,34.8551,-0.7092,35.4156,-1.4374,34.6151,-0.4498,35.1856,-1.1606,31.7075,1.6365,39.3313,-5.2854
10440.0,6.0,34.8479,-0.7086,35.4012,-1.4317,34.6106,-0.4503,35.1741,-1.157,31.7238,1.638,39.2786,-5.2769
10450.0,6.0,34.8409,-0.708,35.3869,-1.426,34.6061,-0.4508,35.1625,-1.1534,31.7402,1.6395,39.2258,-5.2681
10460.0,6.0,34.8338,-0.7074,35.3727,-1.4203,34.6016,-0.4513,35.151,-1.1499,31.7566,1.6409,39.1732,-5.2592
10470.0,6.0,34.8267,-0.7068,35.3585,-1.4146,34.5971,-0.4519,35.1396,-1.1463,31.7731,1.6423,39.1207,-5.25
10480.0,6.0,34.8196,-0.7062,35.3444,-1.4089,34.5926,-0.4524,35.1281,-1.1426,31.7894,1.6436,39.0682,-5.2407
10490.0,6.0,34.8126,-0.7057,35.3303,-1.4032,34.588,-0.4529,35.1167,-1.139,31.806,1.6449,39.0159,-5.2311
10500.0,6.0,34.8055,-0.7051,35.3164,-1.3975,34.5835,-0.4535,35.1053,-1.1354,31.8224,1.6461,38.9635,-5.2212
10510.0,6.0,34.7984,-0.7045,35.3024,-1.3918,34.579,-0.454,35.094,-1.1317,31.8389,1.6472,38.9114,-5.2112
10520.0,6.0,34.7914,-0.7039,35.2885,-1.3861,34.5744,-0.4546,35.0826,-1.128,31.8553,1.6484,38.8594,-5.201
10530.0,6.0,34.7844,-0.7033,35.2747,-1.3804,34.5699,-0.4551,35.0714,-1.1244,31.8718,1.6494,38.8073,-5.1905
10540.0,6.0,34.7774,-0.7027,35.2609,-1.3747,34.5653,-0.4556,35.0601,-1.1207,31.8884,1.6504,38.7555,-5.1798
10550.0,6.0,34.7703,-0.7021,35.2472,-1.3691,34.5608,-0.4562,35.049,-1.117,31.9048,1.6513,38.7038,-5.1688
10560.0,6.0,34.7634,-0.7015,35.2336,-1.3634,34.5562,-0.4568,35.0378,-1.1133,31.9214,1.6522,38.6522,-5.1576
10570.0,6.0,34.7563,-0.7009,35.2199,-1.3577,34.5516,-0.4573,35.0267,-1.1095,31.9379,1.653,38.6006,-5.1461
10580.0,6.0,34.7493,-0.7003,35.2064,-1.352,34.547,-0.4579,35.0157,-1.1058,31.9544,1.6538,38.5492,-5.1345
10590.0,6.0,34.7423,-0.6997,35.1929,-1.3464,34.5425,-0.4585,35.0046,-1.1021,31.971,1.6545,38.4979,-5.1225
10600.0,6.0,34.7354,-0.6991,35.1794,-1.3407,34.5379,-0.459,34.9936,-1.0983,31.9874,1.6551,38.4468,-5.1104
10610.0,6.0,34.7283,-0.6984,35.166,-1.335,34.5333,-0.4596,34.9826,-1.0945,32.004,1.6557,38.3957,-5.0979
10620.0,6.0,34.7214,-0.6978,35.1527,-1.3294,34.5287,-0.4602,34.9717,-1.0908,32.0206,1.6562,38.3448,-5.0852
10630.0,6.0,34.7144,-0.6972,35.1395,-1.3237,34.5241,-0.4607,34.9608,-1.087,32.0371,1.6566,38.294,-5.0723
10640.0,6.0,34.7074,-0.6966,35.1262,-1.318,34.5195,-0.4613,34.95,-1.0832,32.0537,1.657,38.2434,-5.0591
10650.0,6.0,34.7004,-0.696,35.1131,-1.3124,34.5149,-0.4619,34.9392,-1.0794,32.0703,1.6573,38.1929,-5.0456
10660.0,6.0,34.6934,-0.6954,35.1,-1.3067,34.5103,-0.4625,34.9284,-1.0755,32.0869,1.6576,38.1424,-5.0319
10670.0,6.0,34.6865,-0.6947,35.087,-1.3011,34.5056,-0.4631,34.9177,-1.0717,32.1034,1.6578,38.0922,-5.0179
10680.0,6.0,34.6796,-0.6941,35.074,-1.2955,34.501,-0.4637,34.907,-1.0679,32.12,1.6579,38.0421,-5.0036
10690.0,6.0,34.6727,-0.6935,35.0611,-1.2898,34.4964,-0.4643,34.8963,-1.064,32.1366,1.6579,37.9921,-4.989
10700.0,6.0,34.6657,-0.6929,35.0482,-1.2842,34.4917,-0.4649,34.8857,-1.0602,32.1532,1.6579,37.9423,-4.9742
10710.0,6.0,34.6588,-0.6922,35.0354,-1.2786,34.487,-0.4655,34.8751,-1.0563,32.1698,1.6578,37.8927,-4.9591
10720.0,6.0,34.6519,-0.6916,35.0227,-1.273,34.4824,-0.4661,34.8645,-1.0524,32.1864,1.6577,37.8432,-4.9437
10730.0,6.0,34.645,-0.691,35.01,-1.2674,34.4777,-0.4667,34.854,-1.0485,32.2029,1.6575,37.7938,-4.928
10740.0,6.0,34.6381,-0.6903,34.9973,-1.2618,34.473,-0.4674,34.8436,-1.0447,32.2195,1.6571,37.7446,-4.912
10750.0,6.0,34.6311,-0.6897,34.9847,-1.2562,34.4684,-0.468,34.8332,-1.0408,32.2361,1.6568,37.6956,-4.8957
10760.0,6.0,34.6243,-0.6891,34.9721,-1.2505,34.4637,-0.4686,34.8228,-1.0369,32.2526,1.6563,37.6467,-4.8792
10770.0,6.0,34.6173,-0.6884,34.9597,-1.245,34.459,-0.4692,34.8124,-1.0329,32.2692,1.6558,37.598,-4.8623
10780.0,6.0,34.6105,-0.6878,34.9473,-1.2394,34.4543,-0.4699,34.8021,-1.029,32.2857,1.6552,37.5495,-4.8452
10790.0,6.0,34.6036,-0.6872,34.9349,-1.2338,34.4496,-0.4705,34.7918,-1.025,32.3023,1.6545,37.5011,-4.8277
10800.0,6.0,34.5968,-0.6865,34.9226,-1.2282,34.4449,-0.4711,34.7816,-1.0211,32.3188,1.6537,37.4529,-4.8099
10810.0,6.0,34.5899,-0.6859,34.9104,-1.2227,34.4402,-0.4718,34.7714,-1.0171,32.3354,1.6529,37.4048,-4.7918
10820.0,6.0,34.5831,-0.6852,34.8981,-1.2171,34.4355,-0.4724,34.7613,-1.0132,32.3519,1.6519,37.3571,-4.7735
10830.0,6.0,34.5762,-0.6846,34.886,-1.2116,34.4308,-0.4731,34.7512,-1.0092,32.3684,1.6509,37.3094,-4.7548
10840.0,6.0,34.5693,-0.6839,34.8739,-1.206,34.426,-0.4737,34.7411,-1.0052,32.3849,1.6498,37.262,-4.7358
10850.0,6.0,34.5625,-0.6833,34.8619,-1.2004,34.4213,-0.4744,34.731,-1.0012,32.4014,1.6486,37.2147,-4.7165
10860.0,6.0,34.5556,-0.6826,34.8499,-1.1949,34.4165,-0.475,34.721,-0.9972,32.4179,1.6473,37.1676,-4.6969
10870.0,6.0,34.5489,-0.682,34.838,-1.1894,34.4118,-0.4757,34.7112,-0.9933,32.4343,1.6459,37.1207,-4.6769
10880.0,6.0,34.542,-0.6813,34.8261,-1.1838,34.407,-0.4764,34.7012,-0.9892,32.4508,1.6445,37.0741,-4.6567
10890.0,6.0,34.5353,-0.6807,34.8143,-1.1783,34.4022,-0.477,34.6913,-0.9852,32.4673,1.6429,37.0276,-4.6361
10900.0,6.0,34.5284,-0.68,34.8026,-1.1728,34.3975,-0.4777,34.6815,-0.9812,32.4837,1.6412,36.9814,-4.6152
10910.0,6.0,34.5216,-0.6793,34.7908,-1.1673,34.3927,-0.4784,34.6717,-0.9772,32.5,1.6395,36.9353,-4.594
10920.0,6.0,34.5149,-0.6787,34.7792,-1.1618,34.3879,-0.4791,34.662,-0.9731,32.5164,1.6376,36.8895,-4.5725
10930.0,6.0,34.508,-0.678,34.7676,-1.1563,34.3831,-0.4798,34.6522,-0.9691,32.5329,1.6356,36.8439,-4.5506
10940.0,6.0,34.5013,-0.6774,34.7561,-1.1509,34.3783,-0.4804,34.6426,-0.965,32.5491,1.6336,36.7985,-4.5285
10950.0,6.0,34.4945,-0.6767,34.7446,-1.1454,34.3735,-0.4811,34.6329,-0.961,32.5655,1.6314,36.7534,-4.506
10960.0,6.0,34.4878,-0.676,34.7332,-1.1399,34.3687,-0.4818,34.6234,-0.9569,32.5818,1.6291,36.7084,-4.4831
10970.0,6.0,34.481,-0.6753,34.7218,-1.1344,34.3639,-0.4825,34.6138,-0.9529,32.5981,1.6267,36.6637,-4.46
10980.0,6.0,34.4743,-0.6747,34.7104,-1.129,34.359,-0.4832,34.6043,-0.9488,32.6143,1.6242,36.6192,-4.4366
10990.0,6.0,34.4675,-0.674,34.6992,-1.1235,34.3542,-0.4839,34.5948,-0.9447,32.6306,1.6216,36.5749,-4.4127
11000.0,6.0,34.4607,-0.6733,34.688,-1.1181,34.3493,-0.4846,34.5854,-0.9406,32.6468,1.6189,36.5309,-4.3886
11010.0,6.0,34.454,-0.6726,34.6768,-1.1127,34.3445,-0.4854,34.576,-0.9365,32.6629,1.6161,36.4872,-4.3642
11020.0,6.0,34.4473,-0.6719,34.6658,-1.1073,34.3397,-0.4861,34.5667,-0.9324,32.679,1.6131,36.4436,-4.3396
11030.0,6.0,34.4406,-0.6713,34.6547,-1.1018,34.3348,-0.4868,34.5574,-0.9283,32.6952,1.61,36.4003,-4.3147
11040.0,6.0,34.4339,-0.6706,34.6437,-1.0964,34.3299,-0.4875,34.5481,-0.9242,32.7112,1.6068,36.3574,-4.2898
11050.0,6.0,34.4272,-0.6699,34.6328,-1.091,34.325,-0.4882,34.5389,-0.9201,32.7273,1.6034,36.3145,-4.2646
11060.0,6.0,34.4205,-0.6692,34.6219,-1.0856,34.3201,-0.489,34.5297,-0.916,32.7433,1.6,36.272,-4.2392
11070.0,6.0,34.4138,-0.6685,34.611,-1.0802,34.3152,-0.4897,34.5206,-0.9119,32.7594,1.5963,36.2297,-4.2137
11080.0,6.0,34.4071,-0.6678,34.6003,-1.0749,34.3104,-0.4904,34.5114,-0.9078,32.7753,1.5926,36.1878,-4.188
11090.0,6.0,34.4004,-0.6671,34.5896,-1.0695,34.3054,-0.4912,34.5024,-0.9037,32.7912,1.5887,36.146,-4.162
11100.0,6.0,34.3938,-0.6664,34.5789,-1.0642,34.3005,-0.4919,34.4934,-0.8996,32.8071,1.5847,36.1045,-4.1359
11110.0,6.0,34.3871,-0.6657,34.5683,-1.0588,34.2956,-0.4927,34.4844,-0.8955,32.8229,1.5805,36.0633,-4.1095
11120.0,6.0,34.3805,-0.665,34.5577,-1.0535,34.2907,-0.4934,34.4755,-0.8915,32.8386,1.5762,36.0223,-4.083
11130.0,6.0,34.3738,-0.6643,34.5472,-1.0481,34.2857,-0.4942,34.4666,-0.8874,32.8544,1.5717,35.9817,-4.0563
11140.0,6.0,34.3672,-0.6636,34.5367,-1.0428,34.2808,-0.495,34.4578,-0.8834,32.8701,1.5671,35.9412,-4.0293
11150.0,6.0,34.3605,-0.6629,34.5263,-1.0375,34.2758,-0.4957,34.4489,-0.8794,32.8857,1.5623,35.901,-4.0021
11160.0,6.0,34.354,-0.6622,34.516,-1.0322,34.2709,-0.4965,34.4401,-0.8754,32.9013,1.5574,35.8612,-3.9748
11170.0,6.0,34.3473,-0.6615,34.5057,-1.0269,34.2659,-0.4972,34.4314,-0.8715,32.9168,1.5523,35.8215,-3.9471
11180.0,6.0,34.3406,-0.6608,34.4955,-1.0216,34.2609,-0.498,34.4227,-0.8675,32.9324,1.547,35.7822,-3.9193
11190.0,6.0,34.3341,-0.6601,34.4853,-1.0164,34.256,-0.4988,34.414,-0.8636,32.9478,1.5415,35.7432,-3.8912
11200.0,6.0,34.3274,-0.6594,34.4751,-1.0111,34.251,-0.4996,34.4054,-0.8597,32.9632,1.5359,35.7044,-3.8629
11210.0,6.0,34.3209,-0.6587,34.465,-1.0058,34.246,-0.5004,34.3969,-0.8558,32.9786,1.5301,35.666,-3.8344
11220.0,6.0,34.3143,-0.6579,34.455,-1.0006,34.2409,-0.5012,34.3883,-0.852,32.9938,1.5241,35.6277,-3.8056
11230.0,6.0,34.3077,-0.6572,34.4451,-0.9953,34.2359,-0.502,34.3798,-0.8481,33.009,1.5179,35.5898,-3.7765
11240.0,6.0,34.3011,-0.6565,34.4351,-0.9901,34.2309,-0.5028,34.3713,-0.8443,33.0242,1.5116,35.5522,-3.7473
11250.0,6.0,34.2946,-0.6558,34.4253,-0.9849,34.2259,-0.5035,34.363,-0.8405,33.0393,1.505,35.5149,-3.7178
11260.0,6.0,34.288,-0.6551,34.4154,-0.9797,34.2208,-0.5044,34.3546,-0.8367,33.0542,1.4983,35.4778,-3.6879
11270.0,6.0,34.2815,-0.6543,34.4056,-0.9745,34.2158,-0.5052,34.3462,-0.8329,33.0692,1.4913,35.4411,-3.6579
11280.0,6.0,34.275,-0.6536,34.396,-0.9693,34.2107,-0.506,34.3379,-0.8292,33.0841,1.4842,35.4047,-3.6276
11290.0,6.0,34.2684,-0.6529,34.3863,-0.9641,34.2056,-0.5068,34.3296,-0.8255,33.0989,1.4768,35.3686,-3.5971
11300.0,6.0,34.2619,-0.6521,34.3766,-0.9589,34.2006,-0.5076,34.3214,-0.8218,33.1136,1.4692,35.3328,-3.5663
11310.0,6.0,34.2553,-0.6514,34.3671,-0.9538,34.1955,-0.5084,34.3132,-0.8181,33.1283,1.4614,35.2973,-3.5352
11320.0,6.0,34.2489,-0.6507,34.3576,-0.9486,34.1904,-0.5093,34.305,-0.8144,33.1429,1.4534,35.2621,-3.5038
11330.0,6.0,34.2423,-0.6499,34.3481,-0.9435,34.1853,-0.5101,34.2969,-0.8108,33.1573,1.4451,35.2271,-3.4721
11340.0,6.0,34.2359,-0.6492,34.3387,-0.9383,34.1802,-0.5109,34.2888,-0.8071,33.1718,1.4366,35.1926,-3.4402
11350.0,6.0,34.2294,-0.6485,34.3294,-0.9332,34.1751,-0.5118,34.2807,-0.8035,33.1861,1.4279,35.1584,-3.408
11360.0,6.0,34.2229,-0.6477,34.3201,-0.9281,34.17,-0.5126,34.2727,-0.8,33.2003,1.4189,35.1245,-3.3755
11370.0,6.0,34.2164,-0.647,34.3108,-0.923,34.1649,-0.5135,34.2647,-0.7964,33.2144,1.4097,35.0909,-3.3427
11380.0,6.0,34.21,-0.6462,34.3016,-0.918,34.1597,-0.5143,34.2568,-0.7929,33.2285,1.4002,35.0576,-3.3095
11390.0,6.0,34.2035,-0.6455,34.2924,-0.9129,34.1546,-0.5152,34.2489,-0.7893,33.2424,1.3905,35.0247,-3.2762
11400.0,6.0,34.1971,-0.6447,34.2833,-0.9078,34.1494,-0.516,34.241,-0.7858,33.2563,1.3804,34.992,-3.2424
11410.0,6.0,34.1906,-0.644,34.2742,-0.9027,34.1443,-0.5169,34.2332,-0.7824,33.27,1.3702,34.9598,-3.2084
11420.0,6.0,34.1842,-0.6432,34.2652,-0.8977,34.1391,-0.5178,34.2254,-0.7789,33.2837,1.3596,34.9279,-3.174
11430.0,6.0,34.1777,-0.6425,34.2563,-0.8927,34.1339,-0.5187,34.2176,-0.7754,33.2972,1.3488,34.8963,-3.1394
11440.0,6.0,34.1714,-0.6417,34.2474,-0.8877,34.1287,-0.5195,34.2099,-0.772,33.3106,1.3377,34.8651,-3.1043
11450.0,6.0,34.1649,-0.641,34.2386,-0.8827,34.1235,-0.5204,34.2021,-0.7686,33.324,1.3263,34.8342,-3.069
11460.0,6.0,34.1586,-0.6402,34.2298,-0.8777,34.1183,-0.5213,34.1945,-0.7653,33.3372,1.3146,34.8037,-3.0334
11470.0,6.0,34.1521,-0.6394,34.221,-0.8727,34.113,-0.5222,34.1868,-0.7619,33.3503,1.3026,34.7736,-2.9974
11480.0,6.0,34.1457,-0.6387,34.2123,-0.8677,34.1079,-0.5231,34.1792,-0.7586,33.3632,1.2903,34.7438,-2.961
11490.0,6.0,34.1393,-0.6379,34.2037,-0.8627,34.1026,-0.524,34.1717,-0.7553,33.3761,1.2777,34.7143,-2.9243
11500.0,6.0,34.1329,-0.6371,34.1951,-0.8578,34.0974,-0.5249,34.1642,-0.752,33.3888,1.2647,34.6853,-2.8873
11510.0,6.0,34.1266,-0.6364,34.1865,-0.8528,34.0921,-0.5258,34.1567,-0.7487,33.4013,1.2515,34.6566,-2.8499
11520.0,6.0,34.1202,-0.6356,34.178,-0.8479,34.0868,-0.5267,34.1491,-0.7454,33.4138,1.2379,34.6283,-2.8122
11530.0,6.0,34.1139,-0.6348,34.1696,-0.843,34.0816,-0.5276,34.1417,-0.7422,33.4262,1.224,34.6004,-2.7741
11540.0,6.0,34.1075,-0.634,34.1611,-0.8381,34.0763,-0.5285,34.1344,-0.739,33.4383,1.2097,34.5728,-2.7356
11550.0,6.0,34.1012,-0.6333,34.1528,-0.8332,34.071,-0.5294,34.127,-0.7358,33.4503,1.1952,34.5457,-2.6967
11560.0,6.0,34.0948,-0.6325,34.1445,-0.8283,34.0657,-0.5303,34.1196,-0.7327,33.4622,1.1802,34.5189,-2.6575
11570.0,6.0,34.0885,-0.6317,34.1362,-0.8234,34.0604,-0.5313,34.1123,-0.7295,33.4739,1.1649,34.4925,-2.6178
11580.0,6.0,34.0823,-0.6309,34.128,-0.8186,34.0551,-0.5322,34.105,-0.7264,33.4855,1.1493,34.4666,-2.5779
11590.0,6.0,34.0759,-0.6301,34.1198,-0.8137,34.0497,-0.5331,34.0978,-0.7233,33.4969,1.1333,34.441,-2.5375
11600.0,6.0,34.0697,-0.6294,34.1118,-0.8089,34.0444,-0.5341,34.0906,-0.7202,33.5082,1.117,34.4158,-2.4967
11610.0,6.0,34.0633,-0.6286,34.1037,-0.804,34.0391,-0.535,34.0834,-0.7171,33.5193,1.1002,34.391,-2.4555
11620.0,6.0,34.0571,-0.6278,34.0956,-0.7992,34.0337,-0.536,34.0762,-0.714,33.5302,1.0831,34.3667,-2.4138
11630.0,6.0,34.0508,-0.627,34.0877,-0.7944,34.0284,-0.5369,34.0691,-0.7111,33.5409,1.0656,34.3427,-2.3719
11640.0,6.0,34.0445,-0.6262,34.0798,-0.7896,34.023,-0.5379,34.062,-0.708,33.5515,1.0478,34.3193,-2.3295
11650.0,6.0,34.0382,-0.6254,34.0719,-0.7848,34.0176,-0.5389,34.0549,-0.7051,33.5619,1.0296,34.2961,-2.2866
11660.0,6.0,34.032,-0.6246,34.0641,-0.7801,34.0122,-0.5398,34.0479,-0.7021,33.5721,1.011,34.2735,-2.2434
11670.0,6.0,34.0257,-0.6238,34.0563,-0.7753,34.0068,-0.5408,34.0409,-0.6992,33.5821,0.992,34.2513,-2.1997
11680.0,6.0,34.0196,-0.623,34.0485,-0.7705,34.0014,-0.5418,34.0339,-0.6962,33.5919,0.9726,34.2295,-2.1557
11690.0,6.0,34.0133,-0.6222,34.0409,-0.7658,33.996,-0.5427,34.027,-0.6934,33.6015,0.9528,34.2082,-2.1111
11700.0,6.0,34.0071,-0.6214,34.0332,-0.7611,33.9906,-0.5437,34.02,-0.6905,33.611,0.9327,34.1873,-2.0662
11710.0,6.0,34.0008,-0.6206,34.0257,-0.7564,33.9851,-0.5447,34.0132,-0.6876,33.6202,0.9122,34.1669,-2.0207
11720.0,6.0,33.9947,-0.6198,34.0181,-0.7517,33.9796,-0.5457,34.0063,-0.6848,33.6292,0.8913,34.1469,-1.9749
11730.0,6.0,33.9885,-0.619,34.0106,-0.747,33.9742,-0.5467,33.9994,-0.682,33.638,0.87,34.1274,-1.9286
11740.0,6.0,33.9823,-0.6181,34.0032,-0.7423,33.9687,-0.5477,33.9927,-0.6792,33.6466,0.8483,34.1083,-1.8818
11750.0,6.0,33.9762,-0.6173,33.9957,-0.7377,33.9632,-0.5487,33.9859,-0.6764,33.655,0.8262,34.0897,-1.8346
11760.0,6.0,33.9699,-0.6165,33.9884,-0.733,33.9577,-0.5497,33.9791,-0.6737,33.6631,0.8037,34.0716,-1.7869
11770.0,6.0,33.9638,-0.6157,33.9811,-0.7284,33.9522,-0.5507,33.9724,-0.6709,33.671,0.781,34.054,-1.7388
11780.0,6.0,33.9576,-0.6149,33.9738,-0.7238,33.9467,-0.5517,33.9657,-0.6682,33.6787,0.7578,34.0369,-1.6902
11790.0,6.0,33.9515,-0.6141,33.9666,-0.7191,33.9412,-0.5528,33.9591,-0.6655,33.6862,0.7341,34.0202,-1.6412
11800.0,6.0,33.9454,-0.6132,33.9594,-0.7146,33.9357,-0.5538,33.9524,-0.6629,33.6934,0.7101,34.004,-1.5917
11810.0,6.0,33.9392,-0.6124,33.9523,-0.71,33.9301,-0.5548,33.9458,-0.6602,33.7004,0.686,33.9884,-1.5417
11820.0,6.0,33.9331,-0.6116,33.9453,-0.7054,33.9245,-0.5558,33.9392,-0.6576,33.7071,0.6612,33.9732,-1.4911
11830.0,6.0,33.927,-0.6107,33.9382,-0.7008,33.919,-0.5569,33.9326,-0.655,33.7136,0.6363,33.9586,-1.4403
11840.0,6.0,33.9209,-0.6099,33.9313,-0.6963,33.9134,-0.5579,33.9261,-0.6524,33.7198,0.6111,33.9444,-1.3888
11850.0,6.0,33.9148,-0.6091,33.9243,-0.6918,33.9078,-0.5589,33.9196,-0.6498,33.7258,0.5854,33.9308,-1.337
11860.0,6.0,33.9087,-0.6082,33.9174,-0.6872,33.9023,-0.56,33.9131,-0.6473,33.7316,0.5594,33.9177,-1.2846
11870.0,6.0,33.9027,-0.6074,33.9105,-0.6827,33.8966,-0.561,33.9066,-0.6447,33.737,0.5332,33.9051,-1.2317
11880.0,6.0,33.8966,-0.6066,33.9038,-0.6782,33.891,-0.5621,33.9002,-0.6422,33.7422,0.5069,33.893,-1.1783
11890.0,6.0,33.8905,-0.6057,33.897,-0.6737,33.8854,-0.5632,33.8938,-0.6398,33.7472,0.4808,33.8815,-1.1245
11900.0,6.0,33.8845,-0.6049,33.8903,-0.6692,33.8798,-0.5642,33.8874,-0.6373,33.7518,0.4547,33.8706,-1.0703
11910.0,6.0,33.8784,-0.6041,33.8837,-0.6648,33.8741,-0.5653,33.881,-0.6349,33.7563,0.4286,33.8601,-1.0155
11920.0,6.0,33.8724,-0.6032,33.877,-0.6603,33.8684,-0.5664,33.8747,-0.6324,33.7604,0.4028,33.8502,-0.9602
11930.0,6.0,33.8663,-0.6024,33.8704,-0.6559,33.8628,-0.5675,33.8684,-0.6301,33.7643,0.3771,33.841,-0.9045
11940.0,6.0,33.8603,-0.6015,33.8639,-0.6515,33.8571,-0.5685,33.8621,-0.6277,33.7679,0.3514,33.8322,-0.8481
11950.0,6.0,33.8543,-0.6007,33.8574,-0.6471,33.8514,-0.5696,33.8558,-0.6253,33.7713,0.326,33.824,-0.7915
11960.0,6.0,33.8483,-0.5998,33.8509,-0.6427,33.8457,-0.5707,33.8496,-0.623,33.7745,0.3007,33.8163,-0.7343
11970.0,6.0,33.8423,-0.599,33.8445,-0.6383,33.84,-0.5718,33.8434,-0.6206,33.7773,0.2755,33.8093,-0.6767
11980.0,6.0,33.8364,-0.5981,33.8382,-0.6339,33.8343,-0.5729,33.8372,-0.6183,33.78,0.2506,33.8028,-0.6186
11990.0,6.0,33.8303,-0.5972,33.8319,-0.6296,33.8285,-0.574,33.831,-0.6161,33.7824,0.2258,33.7969,-0.56
12000.0,6.0,33.8244,-0.5964,33.8256,-0.6252,33.8228,-0.5751,33.8249,-0.6138,33.7845,0.2011,33.7916,-0.501
12010.0,6.0,33.8185,-0.5955,33.8193,-0.6209,33.817,-0.5762,33.8188,-0.6116,33.7864,0.1766,33.7869,-0.4414
12020.0,6.0,33.8125,-0.5947,33.8131,-0.6165,33.8113,-0.5773,33.8127,-0.6094,33.788,0.1524,33.7828,-0.3814
12030.0,6.0,33.8065,-0.5938,33.807,-0.6123,33.8055,-0.5784,33.8065,-0.6071,33.7894,0.1285,33.7793,-0.321
12040.0,6.0,33.8006,-0.5929,33.8009,-0.6079,33.7997,-0.5795,33.8005,-0.605,33.7906,0.1045,33.7764,-0.2607
12050.0,6.0,33.7946,-0.5921,33.7949,-0.6037,33.7939,-0.5805,33.7944,-0.6028,33.7915,0.0809,33.7741,-0.2008
12060.0,6.0,33.7888,-0.5912,33.7888,-0.5994,33.7881,-0.5816,33.7884,-0.6007,33.7922,0.0575,33.7724,-0.1413
12070.0,6.0,33.7829,-0.5903,33.7829,-0.5951,33.7823,-0.5826,33.7824,-0.5985,33.7927,0.0344,33.7712,-0.0823
12080.0,6.0,33.7769,-0.5895,33.777,-0.5909,33.7764,-0.5837,33.7765,-0.5965,33.7929,0.0113,33.7707,-0.0237
12090.0,6.0,33.7711,-0.5886,33.771,-0.5867,33.7706,-0.5847,33.7705,-0.5944,33.7929,-0.0114,33.7708,0.0342
12100.0,6.0,33.7652,-0.5877,33.7652,-0.5825,33.7647,-0.5857,33.7646,-0.5923,33.7927,-0.0339,33.7714,0.0917
12110.0,6.0,33.7593,-0.5869,33.7594,-0.5782,33.7589,-0.5867,33.7587,-0.5903,33.7922,-0.0562,33.7726,0.1485
12120.0,6.0,33.7534,-0.586,33.7536,-0.574,33.753,-0.5878,33.7528,-0.5883,33.7915,-0.0781,33.7744,0.2048
12130.0,6.0,33.7476,-0.5851,33.7479,-0.5698,33.7471,-0.5888,33.7469,-0.5863,33.7907,-0.1,33.7767,0.2605
12140.0,6.0,33.7418,-0.5843,33.7422,-0.5657,33.7413,-0.5898,33.741,-0.5843,33.7895,-0.1216,33.7796,0.3155
12150.0,6.0,33.7359,-0.5834,33.7366,-0.5616,33.7353,-0.5908,33.7352,-0.5823,33.7882,-0.1429,33.783,0.37
12160.0,6.0,33.7301,-0.5825,33.731,-0.5574,33.7294,-0.5917,33.7294,-0.5804,33.7867,-0.164,33.787,0.4239
12170.0,6.0,33.7243,-0.5816,33.7255,-0.5533,33.7235,-0.5927,33.7236,-0.5785,33.7849,-0.1848,33.7915,0.477
12180.0,6.0,33.7185,-0.5808,33.72,-0.5492,33.7176,-0.5937,33.7178,-0.5766,33.783,-0.2054,33.7965,0.5295
12190.0,6.0,33.7126,-0.5799,33.7145,-0.545,33.7116,-0.5946,33.7121,-0.5747,33.7808,-0.2257,33.8021,0.5814
12200.0,6.0,33.7068,-0.579,33.709,-0.5409,33.7057,-0.5956,33.7063,-0.5728,33.7785,-0.2459,33.8081,0.6325
12210.0,6.0,33.7011,-0.5782,33.7036,-0.5369,33.6997,-0.5965,33.7006,-0.571,33.7759,-0.2658,33.8147,0.683
12220.0,6.0,33.6953,-0.5773,33.6983,-0.5328,33.6937,-0.5975,33.6949,-0.5692,33.7732,-0.2854,33.8218,0.7327
12230.0,6.0,33.6895,-0.5764,33.693,-0.5288,33.6878,-0.5984,33.6892,-0.5673,33.7702,-0.3048,33.8294,0.7818
12240.0,6.0,33.6837,-0.5755,33.6877,-0.5247,33.6818,-0.5993,33.6836,-0.5656,33.767,-0.324,33.8374,0.8302
12250.0,6.0,33.678,-0.5747,33.6825,-0.5207,33.6758,-0.6002,33.678,-0.5638,33.7637,-0.3428,33.846,0.8778
12260.0,6.0,33.6723,-0.5738,33.6773,-0.5167,33.6698,-0.6011,33.6723,-0.5621,33.7602,-0.3616,33.855,0.9246
12270.0,6.0,33.6665,-0.5729,33.6722,-0.5127,33.6637,-0.602,33.6667,-0.5603,33.7565,-0.38,33.8645,0.9709
12280.0,6.0,33.6608,-0.572,33.6671,-0.5087,33.6577,-0.6029,33.6611,-0.5586,33.7526,-0.3982,33.8744,1.0164
12290.0,6.0,33.6551,-0.5712,33.662,-0.5047,33.6517,-0.6038,33.6555,-0.557,33.7485,-0.4162,33.8848,1.061
12300.0,6.0,33.6494,-0.5703,33.657,-0.5007,33.6457,-0.6047,33.65,-0.5553,33.7443,-0.4339,33.8956,1.1051
12310.0,6.0,33.6437,-0.5694,33.652,-0.4968,33.6396,-0.6056,33.6444,-0.5537,33.7399,-0.4514,33.9069,1.1484
12320.0,6.0,33.6379,-0.5685,33.647,-0.4929,33.6336,-0.6064,33.6389,-0.552,33.7353,-0.4687,33.9186,1.1909
12330.0,6.0,33.6323,-0.5677,33.6421,-0.4889,33.6275,-0.6073,33.6334,-0.5504,33.7305,-0.4857,33.9307,1.2327
12340.0,6.0,33.6266,-0.5668,33.6373,-0.485,33.6214,-0.6081,33.6279,-0.5488,33.7255,-0.5026,33.9432,1.2739
12350.0,6.0,33.621,-0.5659,33.6324,-0.4811,33.6153,-0.6089,33.6224,-0.5473,33.7204,-0.5193,33.9562,1.3143
12360.0,6.0,33.6153,-0.565,33.6276,-0.4772,33.6092,-0.6098,33.6169,-0.5457,33.7151,-0.5356,33.9695,1.3539
12370.0,6.0,33.6097,-0.5641,33.6229,-0.4734,33.6031,-0.6106,33.6115,-0.5442,33.7097,-0.5518,33.9832,1.3928
12380.0,6.0,33.604,-0.5632,33.6182,-0.4695,33.597,-0.6114,33.6061,-0.5427,33.7041,-0.5677,33.9974,1.431
12390.0,6.0,33.5984,-0.5624,33.6135,-0.4656,33.5909,-0.6122,33.6006,-0.5412,33.6984,-0.5835,34.0119,1.4686
12400.0,6.0,33.5928,-0.5615,33.6089,-0.4618,33.5847,-0.613,33.5952,-0.5397,33.6924,-0.599,34.0268,1.5054
12410.0,6.0,33.5872,-0.5606,33.6043,-0.4579,33.5786,-0.6138,33.5898,-0.5383,33.6864,-0.6143,34.042,1.5415
12420.0,6.0,33.5816,-0.5597,33.5997,-0.4541,33.5725,-0.6145,33.5845,-0.5368,33.6801,-0.6295,34.0576,1.5768
12430.0,6.0,33.576,-0.5588,33.5952,-0.4502,33.5663,-0.6153,33.5791,-0.5354,33.6738,-0.6444,34.0735,1.6115
12440.0,6.0,33.5704,-0.558,33.5907,-0.4464,33.5602,-0.616,33.5737,-0.534,33.6673,-0.6592,34.0898,1.6455
12450.0,6.0,33.5648,-0.5571,33.5863,-0.4425,33.554,-0.6168,33.5684,-0.5326,33.6606,-0.6737,34.1064,1.6788
12460.0,6.0,33.5593,-0.5562,33.5818,-0.4386,33.5478,-0.6175,33.5631,-0.5313,33.6538,-0.6881,34.1234,1.7115
12470.0,6.0,33.5537,-0.5553,33.5775,-0.4348,33.5417,-0.6183,33.5578,-0.53,33.6468,-0.7022,34.1407,1.7435
12480.0,6.0,33.5482,-0.5544,33.5731,-0.4309,33.5355,-0.619,33.5525,-0.5286,33.6397,-0.7162,34.1582,1.7747
12490.0,6.0,33.5426,-0.5535,33.5689,-0.4271,33.5293,-0.6197,33.5472,-0.5273,33.6325,-0.73,34.1761,1.8053
12500.0,6.0,33.5371,-0.5526,33.5646,-0.4232,33.5231,-0.6204,33.5419,-0.5261,33.6252,-0.7435,34.1944,1.8353
12510.0,6.0,33.5316,-0.5518,33.5604,-0.4194,33.5169,-0.6211,33.5367,-0.5248,33.6176,-0.757,34.2129,1.8647
12520.0,6.0,33.526,-0.5508,33.5562,-0.4155,33.5106,-0.6218,33.5315,-0.5236,33.61,-0.7702,34.2317,1.8934
12530.0,6.0,33.5205,-0.55,33.5521,-0.4117,33.5045,-0.6225,33.5262,-0.5223,33.6023,-0.7832,34.2507,1.9214
12540.0,6.0,33.515,-0.5491,33.548,-0.4078,33.4982,-0.6232,33.521,-0.5211,33.5943,-0.7962,34.27,1.9488
12550.0,6.0,33.5096,-0.5482,33.5439,-0.404,33.492,-0.6238,33.5158,-0.52,33.5863,-0.8089,34.2897,1.9756
12560.0,6.0,33.5041,-0.5473,33.5399,-0.4001,33.4857,-0.6245,33.5106,-0.5188,33.5782,-0.8214,34.3096,2.0017
12570.0,6.0,33.4986,-0.5464,33.5359,-0.3963,33.4795,-0.6251,33.5054,-0.5176,33.5699,-0.8338,34.3297,2.0272
12580.0,6.0,33.4932,-0.5455,33.532,-0.3924,33.4732,-0.6258,33.5003,-0.5165,33.5615,-0.8461,34.3501,2.0522
12590.0,6.0,33.4877,-0.5446,33.5281,-0.3885,33.467,-0.6264,33.4951,-0.5154,33.553,-0.8581,34.3707,2.0765
12600.0,6.0,33.4823,-0.5437,33.5242,-0.3847,33.4607,-0.627,33.4899,-0.5143,33.5444,-0.87,34.3916,2.1003
12610.0,6.0,33.4769,-0.5428,33.5204,-0.3808,33.4544,-0.6276,33.4848,-0.5132,33.5356,-0.8818,34.4127,2.1234
12620.0,6.0,33.4715,-0.5419,33.5166,-0.377,33.4482,-0.6282,33.4797,-0.5122,33.5267,-0.8934,34.4341,2.146
12630.0,6.0,33.466,-0.541,33.5128,-0.3731,33.4419,-0.6288,33.4746,-0.5112,33.5177,-0.9048,34.4557,2.1681
12640.0,6.0,33.4606,-0.5401,33.5091,-0.3693,33.4356,-0.6294,33.4695,-0.5102,33.5086,-0.9162,34.4775,2.1895
12650.0,6.0,33.4552,-0.5392,33.5055,-0.3654,33.4293,-0.63,33.4644,-0.5092,33.4994,-0.9273,34.4995,2.2103
12660.0,6.0,33.4498,-0.5384,33.5018,-0.3615,33.423,-0.6305,33.4593,-0.5082,33.4901,-0.9383,34.5217,2.2307
12670.0,6.0,33.4444,-0.5375,33.4982,-0.3577,33.4167,-0.6311,33.4542,-0.5072,33.4806,-0.9492,34.5441,2.2504
12680.0,6.0,33.439,-0.5366,33.4947,-0.3539,33.4104,-0.6316,33.4491,-0.5063,33.471,-0.96,34.5667,2.2697
12690.0,6.0,33.4337,-0.5357,33.4912,-0.35,33.404,-0.6322,33.444,-0.5054,33.4614,-0.9706,34.5895,2.2884
12700.0,6.0,33.4283,-0.5348,33.4877,-0.3462,33.3977,-0.6327,33.439,-0.5045,33.4517,-0.9811,34.6125,2.3065
12710.0,6.0,33.423,-0.5339,33.4842,-0.3423,33.3914,-0.6332,33.434,-0.5036,33.4418,-0.9914,34.6356,2.3242
12720.0,6.0,33.4177,-0.533,33.4808,-0.3384,33.3851,-0.6338,33.4289,-0.5027,33.4318,-1.0016,34.6589,2.3412
12730.0,6.0,33.4123,-0.5321,33.4775,-0.3346,33.3787,-0.6343,33.4239,-0.5019,33.4218,-1.0117,34.6824,2.3579
12740.0,6.0,33.407,-0.5312,33.4741,-0.3307,33.3724,-0.6348,33.4189,-0.5011,33.4116,-1.0217,34.7061,2.374
12750.0,6.0,33.4017,-0.5303,33.4708,-0.3268,33.366,-0.6352,33.4139,-0.5003,33.4013,-1.0315,34.7299,2.3895
12760.0,6.0,33.3964,-0.5294,33.4676,-0.323,33.3597,-0.6357,33.4089,-0.4995,33.391,-1.0412,34.7539,2.4046
12770.0,6.0,33.3911,-0.5285,33.4644,-0.3191,33.3533,-0.6362,33.4039,-0.4987,33.3805,-1.0508,34.778,2.4192
12780.0,6.0,33.3858,-0.5276,33.4612,-0.3152,33.3469,-0.6367,33.3989,-0.498,33.37,-1.0603,34.8023,2.4333
12790.0,6.0,33.3806,-0.5267,33.4581,-0.3114,33.3405,-0.6371,33.394,-0.4972,33.3593,-1.0697,34.8267,2.4469
12800.0,6.0,33.3753,-0.5258,33.455,-0.3075,33.3342,-0.6376,33.389,-0.4965,33.3485,-1.079,34.8512,2.46
12810.0,6.0,33.3701,-0.5249,33.4519,-0.3037,33.3278,-0.638,33.384,-0.4958,33.3377,-1.0881,34.8759,2.4727
12820.0,6.0,33.3648,-0.524,33.4489,-0.2998,33.3214,-0.6384,33.3791,-0.4951,33.3268,-1.0971,34.9006,2.4849
12830.0,6.0,33.3596,-0.5231,33.4459,-0.2959,33.3151,-0.6388,33.3741,-0.4945,33.3158,-1.1061,34.9256,2.4966
12840.0,6.0,33.3543,-0.5222,33.443,-0.2921,33.3087,-0.6392,33.3692,-0.4938,33.3046,-1.1149,34.9506,2.5079
12850.0,6.0,33.3491,-0.5212,33.4401,-0.2882,33.3022,-0.6396,33.3642,-0.4932,33.2935,-1.1236,34.9757,2.5187
12860.0,6.0,33.3439,-0.5204,33.4372,-0.2843,33.2959,-0.64,33.3593,-0.4926,33.2822,-1.1323,35.001,2.5291
12870.0,6.0,33.3387,-0.5194,33.4344,-0.2805,33.2895,-0.6404,33.3544,-0.4921,33.2709,-1.1407,35.0263,2.539
12880.0,6.0,33.3335,-0.5185,33.4316,-0.2766,33.283,-0.6408,33.3495,-0.4915,33.2594,-1.1492,35.0517,2.5484
12890.0,6.0,33.3283,-0.5176,33.4289,-0.2727,33.2767,-0.6411,33.3446,-0.491,33.2478,-1.1575,35.0773,2.5574
12900.0,6.0,33.3232,-0.5167,33.4262,-0.2689,33.2702,-0.6415,33.3397,-0.4904,33.2362,-1.1657,35.1029,2.566
12910.0,6.0,33.318,-0.5158,33.4235,-0.265,33.2638,-0.6418,33.3347,-0.4899,33.2245,-1.1739,35.1286,2.5742
12920.0,6.0,33.3128,-0.5149,33.4209,-0.2611,33.2574,-0.6422,33.3298,-0.4894,33.2127,-1.1819,35.1544,2.5819
12930.0,6.0,33.3077,-0.514,33.4183,-0.2572,33.2509,-0.6425,33.325,-0.489,33.2009,-1.1899,35.1802,2.5892
12940.0,6.0,33.3026,-0.5131,33.4157,-0.2534,33.2445,-0.6428,33.3201,-0.4885,33.1889,-1.1977,35.2062,2.596
12950.0,6.0,33.2974,-0.5122,33.4132,-0.2495,33.2381,-0.6431,33.3152,-0.4881,33.1769,-1.2055,35.2322,2.6025
12960.0,6.0,33.2923,-0.5113,33.4107,-0.2456,33.2317,-0.6434,33.3103,-0.4877,33.1648,-1.2132,35.2582,2.6085
12970.0,6.0,33.2873,-0.5104,33.4083,-0.2417,33.2252,-0.6437,33.3055,-0.4873,33.1527,-1.2208,35.2843,2.6141
12980.0,6.0,33.2822,-0.5095,33.4059,-0.2378,33.2188,-0.644,33.3006,-0.4869,33.1404,-1.2283,35.3105,2.6193
12990.0,6.0,33.2771,-0.5085,33.4036,-0.234,33.2124,-0.6443,33.2957,-0.4866,33.1281,-1.2357,35.3367,2.6241
13000.0,6.0,33.272,-0.5076,33.4012,-0.2301,33.2059,-0.6445,33.2909,-0.4862,33.1157,-1.2431,35.363,2.6284
13010.0,6.0,33.2669,-0.5067,33.3989,-0.2262,33.1995,-0.6448,33.286,-0.4859,33.1032,-1.2504,35.3893,2.6324
13020.0,6.0,33.2618,-0.5058,33.3967,-0.2223,33.193,-0.645,33.2811,-0.4856,33.0907,-1.2576,35.4156,2.636
13030.0,6.0,33.2568,-0.5049,33.3945,-0.2184,33.1866,-0.6452,33.2762,-0.4854,33.0781,-1.2647,35.442,2.6391
13040.0,6.0,33.2517,-0.504,33.3923,-0.2145,33.1801,-0.6455,33.2714,-0.4851,33.0654,-1.2718,35.4684,2.6419
13050.0,6.0,33.2467,-0.5031,33.3902,-0.2106,33.1737,-0.6457,33.2666,-0.4849,33.0527,-1.2787,35.4949,2.6442
13060.0,6.0,33.2417,-0.5021,33.3881,-0.2067,33.1672,-0.6459,33.2617,-0.4846,33.0398,-1.2857,35.5213,2.6464
13070.0,6.0,33.2366,-0.5012,33.3861,-0.2028,33.1607,-0.6461,33.2569,-0.4844,33.027,-1.2925,35.5478,2.6491
13080.0,6.0,33.2317,-0.5003,33.384,-0.1989,33.1543,-0.6463,33.252,-0.4843,33.014,-1.2992,35.5743,2.6523
13090.0,6.0,33.2267,-0.4994,33.3821,-0.195,33.1478,-0.6464,33.2472,-0.4841,33.001,-1.3059,35.6008,2.6561
13100.0,6.0,33.2217,-0.4985,33.3802,-0.1911,33.1413,-0.6466,33.2424,-0.484,32.9879,-1.3125,35.6274,2.6604
13110.0,6.0,33.2167,-0.4976,33.3783,-0.1872,33.1349,-0.6468,33.2375,-0.4838,32.9747,-1.3191,35.654,2.6653
13120.0,6.0,33.2117,-0.4966,33.3764,-0.1833,33.1284,-0.6469,33.2327,-0.4837,32.9615,-1.3256,35.6807,2.6706
13130.0,6.0,33.2067,-0.4957,33.3746,-0.1794,33.122,-0.6471,33.2278,-0.4836,32.9482,-1.332,35.7074,2.6765
13140.0,6.0,33.2018,-0.4948,33.3728,-0.1755,33.1155,-0.6472,33.223,-0.4836,32.9348,-1.3384,35.7342,2.683
13150.0,6.0,33.1968,-0.4939,33.3711,-0.1716,33.109,-0.6473,33.2182,-0.4835,32.9214,-1.3447,35.7611,2.6899
13160.0,6.0,33.1919,-0.493,33.3694,-0.1677,33.1025,-0.6474,33.2133,-0.4835,32.9079,-1.3509,35.788,2.6974
13170.0,6.0,33.187,-0.492,33.3677,-0.1638,33.096,-0.6475,33.2085,-0.4835,32.8944,-1.3571,35.815,2.7054
13180.0,6.0,33.1821,-0.4911,33.3661,-0.1598,33.0896,-0.6476,33.2037,-0.4835,32.8808,-1.3632,35.8421,2.7139
13190.0,6.0,33.1772,-0.4902,33.3645,-0.1559,33.0831,-0.6477,33.1988,-0.4835,32.8671,-1.3692,35.8693,2.7229
13200.0,6.0,33.1723,-0.4893,33.363,-0.152,33.0766,-0.6478,33.194,-0.4836,32.8534,-1.3752,35.8966,2.7324
13210.0,6.0,33.1674,-0.4884,33.3615,-0.1481,33.0701,-0.6479,33.1892,-0.4837,32.8396,-1.3812,35.924,2.7425
13220.0,6.0,33.1625,-0.4874,33.36,-0.1441,33.0637,-0.6479,33.1843,-0.4837,32.8258,-1.387,35.9514,2.753
13230.0,6.0,33.1577,-0.4865,33.3586,-0.1402,33.0572,-0.648,33.1795,-0.4839,32.8119,-1.3929,35.979,2.7641
13240.0,6.0,33.1528,-0.4856,33.3572,-0.1363,33.0507,-0.648,33.1746,-0.484,32.798,-1.3986,36.0067,2.7756
13250.0,6.0,33.1479,-0.4847,33.3559,-0.1324,33.0442,-0.6481,33.1698,-0.4841,32.7839,-1.4043,36.0346,2.7877
13260.0,6.0,33.1431,-0.4838,33.3546,-0.1284,33.0378,-0.6481,33.165,-0.4843,32.7698,-1.41,36.0625,2.8003
13270.0,6.0,33.1382,-0.4828,33.3533,-0.1245,33.0313,-0.6481,33.1601,-0.4845,32.7557,-1.4156,36.0905,2.8134
13280.0,6.0,33.1334,-0.4819,33.3521,-0.1206,33.0248,-0.6481,33.1552,-0.4847,32.7415,-1.4212,36.1187,2.8269
13290.0,6.0,33.1287,-0.481,33.3509,-0.1166,33.0183,-0.6481,33.1504,-0.4849,32.7273,-1.4267,36.1471,2.8411
13300.0,6.0,33.1238,-0.4801,33.3498,-0.1127,33.0118,-0.6481,33.1455,-0.4852,32.713,-1.4321,36.1756,2.8556
13310.0,6.0,33.119,-0.4791,33.3487,-0.1087,33.0054,-0.6481,33.1407,-0.4854,32.6986,-1.4375,36.2042,2.8707
13320.0,6.0,33.1142,-0.4782,33.3476,-0.1048,32.9989,-0.648,33.1359,-0.4857,32.6843,-1.4429,36.233,2.8863
13330.0,6.0,33.1094,-0.4773,33.3466,-0.1008,32.9924,-0.648,33.131,-0.486,32.6698,-1.4482,36.2619,2.9024
13340.0,6.0,33.1047,-0.4763,33.3456,-0.0969,32.9859,-0.6479,33.1261,-0.4863,32.6553,-1.4535,36.291,2.919
13350.0,6.0,33.1,-0.4754,33.3446,-0.0929,32.9794,-0.6479,33.1213,-0.4867,32.6407,-1.4587,36.3203,2.9361
13360.0,6.0,33.0952,-0.4745,33.3437,-0.089,32.9729,-0.6478,33.1164,-0.487,32.6261,-1.4639,36.3498,2.9537
13370.0,6.0,33.0904,-0.4735,33.3429,-0.085,32.9665,-0.6477,33.1115,-0.4874,32.6115,-1.469,36.3794,2.9717
13380.0,6.0,33.0857,-0.4726,33.342,-0.081,32.96,-0.6476,33.1066,-0.4878,32.5968,-1.4741,36.4092,2.9903
13390.0,6.0,33.081,-0.4717,33.3412,-0.0771,32.9535,-0.6475,33.1018,-0.4882,32.582,-1.4791,36.4392,3.0094
13400.0,6.0,33.0763,-0.4708,33.3405,-0.0731,32.947,-0.6474,33.0969,-0.4887,32.5672,-1.4841,36.4694,3.029
13410.0,6.0,33.0716,-0.4698,33.3398,-0.0691,32.9406,-0.6473,33.092,-0.4891,32.5523,-1.4891,36.4997,3.0491
13420.0,6.0,33.0669,-0.4689,33.3391,-0.0652,32.9341,-0.6472,33.0871,-0.4896,32.5374,-1.494,36.5304,3.0697
13430.0,6.0,33.0622,-0.468,33.3385,-0.0612,32.9276,-0.6471,33.0822,-0.4901,32.5224,-1.4989,36.5612,3.0907
13440.0,6.0,33.0575,-0.467,33.3379,-0.0572,32.9212,-0.6469,33.0773,-0.4906,32.5074,-1.5037,36.5922,3.1123
13450.0,6.0,33.0529,-0.4661,33.3373,-0.0532,32.9147,-0.6468,33.0724,-0.4912,32.4923,-1.5086,36.6234,3.1345
13460.0,6.0,33.0482,-0.4652,33.3368,-0.0492,32.9082,-0.6466,33.0675,-0.4917,32.4772,-1.5133,36.6549,3.157
13470.0,6.0,33.0435,-0.4642,33.3363,-0.0453,32.9018,-0.6464,33.0626,-0.4923,32.462,-1.518,36.6866,3.1801
13480.0,6.0,33.0389,-0.4633,33.3359,-0.0412,32.8953,-0.6463,33.0577,-0.4929,32.4469,-1.5227,36.7184,3.2036
13490.0,6.0,33.0343,-0.4624,33.3355,-0.0372,32.8888,-0.6461,33.0527,-0.4935,32.4316,-1.5273,36.7506,3.2277
13500.0,6.0,33.0297,-0.4614,33.3352,-0.0333,32.8824,-0.6459,33.0478,-0.4942,32.4163,-1.532,36.7831,3.2523
13510.0,6.0,33.025,-0.4605,33.3349,-0.0292,32.8759,-0.6457,33.0428,-0.4948,32.4009,-1.5366,36.8157,3.2774
13520.0,6.0,33.0204,-0.4595,33.3346,-0.0253,32.8695,-0.6454,33.0379,-0.4955,32.3856,-1.5411,36.8486,3.3029
13530.0,6.0,33.0159,-0.4586,33.3343,-0.0213,32.863,-0.6452,33.0329,-0.4962,32.3702,-1.5456,36.8818,3.329
13540.0,6.0,33.0113,-0.4577,33.3342,-0.0172,32.8566,-0.645,33.0279,-0.4969,32.3546,-1.5501,36.9152,3.3555
13550.0,6.0,33.0067,-0.4567,33.334,-0.0132,32.8501,-0.6448,33.023,-0.4977,32.3391,-1.5545,36.9489,3.3826
13560.0,6.0,33.0022,-0.4558,33.3339,-0.0092,32.8437,-0.6445,33.018,-0.4984,32.3236,-1.5589,36.9828,3.4101
13570.0,6.0,32.9976,-0.4549,33.3338,-0.0052,32.8372,-0.6442,33.013,-0.4992,32.308,-1.5633,37.0171,3.4381
13580.0,6.0,32.993,-0.4539,33.3338,-0.0012,32.8308,-0.644,33.008,-0.5,32.2923,-1.5676,37.0516,3.4665
13590.0,6.0,32.9885,-0.453,33.3338,0.0029,32.8243,-0.6437,33.003,-0.5008,32.2766,-1.5719,37.0864,3.4955
13600.0,6.0,32.984,-0.4521,33.3338,0.0069,32.8179,-0.6434,32.998,-0.5016,32.2608,-1.5762,37.1215,3.5249
13610.0,6.0,32.9795,-0.4511,33.3339,0.0109,32.8115,-0.6431,32.993,-0.5025,32.2451,-1.5805,37.1569,3.5548
13620.0,6.0,32.975,-0.4502,33.3341,0.015,32.805,-0.6428,32.988,-0.5034,32.2293,-1.5847,37.1926,3.5853
13630.0,6.0,32.9704,-0.4492,33.3342,0.019,32.7986,-0.6425,32.9829,-0.5043,32.2134,-1.5889,37.2286,3.6161
13640.0,6.0,32.966,-0.4483,33.3344,0.0231,32.7922,-0.6422,32.9778,-0.5052,32.1974,-1.5931,37.2649,3.6473
13650.0,6.0,32.9615,-0.4474,33.3347,0.0271,32.7858,-0.6418,32.9728,-0.5062,32.1815,-1.5972,37.3015,3.6791
13660.0,6.0,32.957,-0.4464,33.335,0.0311,32.7793,-0.6415,32.9677,-0.5071,32.1655,-1.6013,37.3385,3.7113
13670.0,6.0,32.9526,-0.4455,33.3353,0.0352,32.7729,-0.6412,32.9626,-0.5081,32.1495,-1.6054,37.3758,3.7439
13680.0,6.0,32.9481,-0.4445,33.3357,0.0393,32.7665,-0.6408,32.9576,-0.5091,32.1334,-1.6094,37.4134,3.7769
13690.0,6.0,32.9437,-0.4436,33.3361,0.0433,32.7601,-0.6404,32.9525,-0.5101,32.1173,-1.6134,37.4513,3.8103
13700.0,6.0,32.9392,-0.4426,33.3366,0.0474,32.7537,-0.64,32.9474,-0.5112,32.1011,-1.6174,37.4896,3.8442
13710.0,6.0,32.9348,-0.4417,33.3371,0.0515,32.7473,-0.6396,32.9422,-0.5122,32.085,-1.6214,37.5282,3.8784
13720.0,6.0,32.9304,-0.4407,33.3376,0.0555,32.7409,-0.6393,32.9371,-0.5134,32.0688,-1.6254,37.5672,3.9131
13730.0,6.0,32.926,-0.4398,33.3382,0.0596,32.7345,-0.6388,32.932,-0.5145,32.0524,-1.6293,37.6064,3.948
13740.0,6.0,32.9216,-0.4389,33.3388,0.0637,32.7281,-0.6384,32.9268,-0.5156,32.0362,-1.6332,37.6461,3.9833
13750.0,6.0,32.9172,-0.4379,33.3394,0.0677,32.7218,-0.638,32.9217,-0.5167,32.0198,-1.6371,37.6862,4.0191
13760.0,6.0,32.9128,-0.437,33.3401,0.0718,32.7154,-0.6376,32.9165,-0.5179,32.0034,-1.6409,37.7265,4.0551
13770.0,6.0,32.9085,-0.436,33.3409,0.0759,32.709,-0.6372,32.9113,-0.5191,31.987,-1.6447,37.7672,4.0914
13780.0,6.0,32.9042,-0.4351,33.3417,0.08,32.7026,-0.6367,32.9061,-0.5203,31.9705,-1.6486,37.8083,4.128
13790.0,6.0,32.8998,-0.4341,33.3425,0.0841,32.6963,-0.6362,32.9009,-0.5215,31.954,-1.6523,37.8498,4.1649
13800.0,6.0,32.8955,-0.4332,33.3433,0.0882,32.6899,-0.6358,32.8957,-0.5228,31.9375,-1.6561,37.8917,4.202
13810.0,6.0,32.8911,-0.4322,33.3442,0.0923,32.6836,-0.6353,32.8905,-0.5241,31.9209,-1.6598,37.9338,4.2393
13820.0,6.0,32.8868,-0.4313,33.3452,0.0965,32.6772,-0.6348,32.8852,-0.5254,31.9042,-1.6636,37.9764,4.2769
13830.0,6.0,32.8825,-0.4303,33.3462,0.1006,32.6709,-0.6343,32.8799,-0.5267,31.8876,-1.6673,38.0194,4.3146
13840.0,6.0,32.8782,-0.4294,33.3472,0.1047,32.6645,-0.6338,32.8747,-0.528,31.8709,-1.6709,38.0627,4.3526
13850.0,6.0,32.8739,-0.4284,33.3483,0.1088,32.6582,-0.6333,32.8694,-0.5294,31.8542,-1.6746,38.1065,4.3906
13860.0,6.0,32.8697,-0.4275,33.3494,0.1129,32.6519,-0.6328,32.8641,-0.5308,31.8374,-1.6783,38.1505,4.4287
13870.0,6.0,32.8654,-0.4265,33.3505,0.1171,32.6455,-0.6323,32.8587,-0.5322,31.8206,-1.6819,38.1951,4.4669
13880.0,6.0,32.8611,-0.4256,33.3517,0.1212,32.6392,-0.6317,32.8535,-0.5336,31.8038,-1.6855,38.2398,4.505
13890.0,6.0,32.8569,-0.4246,33.3529,0.1253,32.6329,-0.6312,32.8481,-0.535,31.7869,-1.6891,38.2852,4.5433
13900.0,6.0,32.8526,-0.4237,33.3542,0.1295,32.6266,-0.6306,32.8427,-0.5365,31.77,-1.6927,38.3307,4.5815
13910.0,6.0,32.8484,-0.4227,33.3555,0.1336,32.6203,-0.6301,32.8374,-0.538,31.7531,-1.6962,38.3768,4.6197
13920.0,6.0,32.8442,-0.4218,33.3569,0.1378,32.614,-0.6295,32.8319,-0.5395,31.7361,-1.6998,38.4231,4.6577
13930.0,6.0,32.8399,-0.4208,33.3583,0.1419,32.6077,-0.6289,32.8265,-0.541,31.7191,-1.7033,38.4699,4.6956
13940.0,6.0,32.8357,-0.4198,33.3597,0.1461,32.6014,-0.6283,32.8211,-0.5426,31.7021,-1.7068,38.5171,4.7334
13950.0,6.0,32.8316,-0.4189,33.3612,0.1503,32.5951,-0.6277,32.8157,-0.5442,31.6849,-1.7103,38.5646,4.7709
13960.0,6.0,32.8274,-0.4179,33.3627,0.1544,32.5889,-0.6271,32.8103,-0.5458,31.6678,-1.7137,38.6125,4.8082
13970.0,6.0,32.8232,-0.417,33.3643,0.1586,32.5826,-0.6265,32.8048,-0.5474,31.6507,-1.7172,38.6607,4.8451
13980.0,6.0,32.819,-0.416,33.3659,0.1628,32.5763,-0.6259,32.7993,-0.549,31.6335,-1.7207,38.7094,4.8818
13990.0,6.0,32.8149,-0.4151,33.3675,0.1669,32.5701,-0.6252,32.7938,-0.5507,31.6163,-1.7242,38.7584,4.9182
14000.0,6.0,32.8107,-0.4141,33.3692,0.1711,32.5638,-0.6246,32.7883,-0.5523,31.599,-1.7276,38.8077,4.9541
14010.0,6.0,32.8066,-0.4131,33.371,0.1753,32.5576,-0.624,32.7828,-0.5541,31.5817,-1.7311,38.8575,4.9895
14020.0,6.0,32.8024,-0.4122,33.3727,0.1795,32.5514,-0.6233,32.7772,-0.5558,31.5643,-1.7345,38.9076,5.0245
14030.0,6.0,32.7984,-0.4112,33.3746,0.1837,32.5451,-0.6226,32.7717,-0.5575,31.547,-1.738,38.958,5.0589
14040.0,6.0,32.7942,-0.4103,33.3764,0.1879,32.5389,-0.622,32.7661,-0.5593,31.5296,-1.7414,39.0087,5.0928
14050.0,6.0,32.7902,-0.4093,33.3783,0.1921,32.5327,-0.6213,32.7605,-0.5611,31.5122,-1.7448,39.0598,5.1261
14060.0,6.0,32.786,-0.4083,33.3803,0.1963,32.5265,-0.6206,32.7548,-0.5629,31.4947,-1.7482,39.1112,5.1587
14070.0,6.0,32.7819,-0.4074,33.3823,0.2006,32.5203,-0.6199,32.7492,-0.5647,31.4772,-1.7516,39.163,5.1907
14080.0,6.0,32.7779,-0.4064,33.3843,0.2048,32.5141,-0.6192,32.7436,-0.5666,31.4596,-1.7551,39.2151,5.2219
14090.0,6.0,32.7738,-0.4055,33.3864,0.209,32.5079,-0.6185,32.7379,-0.5685,31.4421,-1.7584,39.2674,5.2524
14100.0,6.0,32.7698,-0.4045,33.3885,0.2132,32.5017,-0.6177,32.7322,-0.5704,31.4245,-1.7618,39.32,5.2821
14110.0,6.0,32.7658,-0.4035,33.3906,0.2175,32.4955,-0.617,32.7265,-0.5723,31.4069,-1.7652,39.373,5.3104
14120.0,6.0,32.7617,-0.4026,33.3928,0.2217,32.4893,-0.6163,32.7208,-0.5742,31.3892,-1.7685,39.4263,5.3371
14130.0,6.0,32.7577,-0.4016,33.3951,0.226,32.4832,-0.6155,32.715,-0.5762,31.3715,-1.7719,39.4798,5.3622
14140.0,6.0,32.7537,-0.4007,33.3973,0.2302,32.477,-0.6147,32.7092,-0.5782,31.3538,-1.7752,39.5334,5.3858
14150.0,6.0,32.7497,-0.3997,33.3997,0.2344,32.4709,-0.614,32.7034,-0.5802,31.336,-1.7785,39.5875,5.4079
14160.0,6.0,32.7457,-0.3987,33.402,0.2387,32.4648,-0.6132,32.6976,-0.5822,31.3182,-1.7819,39.6416,5.4286
14170.0,6.0,32.7417,-0.3978,33.4044,0.243,32.4586,-0.6124,32.6918,-0.5842,31.3004,-1.7851,39.6961,5.448
14180.0,6.0,32.7378,-0.3968,33.4069,0.2472,32.4525,-0.6116,32.6859,-0.5863,31.2825,-1.7884,39.7506,5.4662
14190.0,6.0,32.7338,-0.3958,33.4094,0.2515,32.4464,-0.6108,32.68,-0.5884,31.2646,-1.7917,39.8054,5.4832
14200.0,6.0,32.7299,-0.3949,33.4119,0.2558,32.4403,-0.61,32.6742,-0.5905,31.2467,-1.7949,39.8604,5.4991
14210.0,6.0,32.7259,-0.3939,33.4145,0.2601,32.4342,-0.6092,32.6683,-0.5927,31.2287,-1.7982,39.9153,5.5139
14220.0,6.0,32.722,-0.3929,33.4171,0.2643,32.4281,-0.6083,32.6623,-0.5948,31.2107,-1.8014,39.9706,5.5277
14230.0,6.0,32.718,-0.392,33.4198,0.2686,32.4221,-0.6075,32.6564,-0.597,31.1927,-1.8046,40.026,5.5406
14240.0,6.0,32.7141,-0.391,33.4225,0.2729,32.416,-0.6067,32.6504,-0.5992,31.1746,-1.8078,40.0813,5.5526
14250.0,6.0,32.7102,-0.39,33.4252,0.2772,32.4099,-0.6058,32.6444,-0.6014,31.1565,-1.811,40.1369,5.5637
14260.0,6.0,32.7063,-0.3891,33.428,0.2815,32.4039,-0.605,32.6383,-0.6037,31.1384,-1.8142,40.1926,5.574
14270.0,6.0,32.7024,-0.3881,33.4309,0.2859,32.3978,-0.6041,32.6323,-0.6059,31.1202,-1.8173,40.2484,5.5837
14280.0,6.0,32.6985,-0.3871,33.4338,0.2902,32.3918,-0.6032,32.6262,-0.6082,31.1021,-1.8204,40.3044,5.5926
14290.0,6.0,32.6947,-0.3862,33.4367,0.2945,32.3857,-0.6023,32.6201,-0.6105,31.0838,-1.8236,40.3603,5.6008
14300.0,6.0,32.6908,-0.3852,33.4397,0.2988,32.3797,-0.6014,32.614,-0.6129,31.0655,-1.8266,40.4164,5.6085
14310.0,6.0,32.687,-0.3842,33.4427,0.3031,32.3737,-0.6005,32.6078,-0.6152,31.0473,-1.8297,40.4724,5.6155
14320.0,6.0,32.6831,-0.3832,33.4457,0.3074,32.3677,-0.5996,32.6017,-0.6176,31.029,-1.8328,40.5286,5.622
14330.0,6.0,32.6793,-0.3823,33.4488,0.3118,32.3617,-0.5987,32.5955,-0.62,31.0106,-1.8358,40.5849,5.628
14340.0,6.0,32.6755,-0.3813,33.4519,0.3161,32.3557,-0.5978,32.5893,-0.6224,30.9922,-1.8388,40.6412,5.6334
14350.0,6.0,32.6717,-0.3803,33.4551,0.3205,32.3497,-0.5968,32.583,-0.6249,30.9738,-1.8418,40.6975,5.6385
14360.0,6.0,32.6679,-0.3794,33.4583,0.3248,32.3438,-0.5959,32.5768,-0.6273,30.9554,-1.8448,40.7539,5.6431
14370.0,6.0,32.6641,-0.3784,33.4616,0.3292,32.3379,-0.5949,32.5705,-0.6298,30.9369,-1.8477,40.8104,5.6473
14380.0,6.0,32.6604,-0.3774,33.4649,0.3335,32.3319,-0.594,32.5642,-0.6323,30.9184,-1.8506,40.8669,5.6511
14390.0,6.0,32.6566,-0.3764,33.4683,0.3379,32.326,-0.593,32.5579,-0.6348,30.9,-1.8535,40.9234,5.6545
14400.0,6.0,32.6528,-0.3755,33.4717,0.3423,32.32,-0.5921,32.5515,-0.6374,30.8814,-1.8564,40.9799,5.6577
14410.0,6.0,32.6491,-0.3745,33.4751,0.3466,32.3141,-0.5911,32.5451,-0.64,30.8628,-1.8593,41.0366,5.6605
14420.0,6.0,32.6453,-0.3735,33.4786,0.351,32.3082,-0.5901,32.5387,-0.6425,30.8442,-1.8621,41.0933,5.663
14430.0,6.0,32.6416,-0.3725,33.4821,0.3554,32.3023,-0.5891,32.5323,-0.6452,30.8256,-1.8649,41.1498,5.6652
14440.0,6.0,32.6378,-0.3715,33.4857,0.3598,32.2964,-0.5881,32.5258,-0.6478,30.8069,-1.8677,41.2064,5.6672
14450.0,6.0,32.6341,-0.3706,33.4894,0.3642,32.2905,-0.587,32.5193,-0.6505,30.7882,-1.8705,41.2632,5.6689
14460.0,6.0,32.6304,-0.3696,33.493,0.3686,32.2847,-0.586,32.5128,-0.6531,30.7695,-1.8732,41.3199,5.6703
14470.0,6.0,32.6268,-0.3686,33.4967,0.373,32.2789,-0.585,32.5062,-0.6558,30.7507,-1.8759,41.3766,5.6716
14480.0,6.0,32.6231,-0.3676,33.5005,0.3774,32.273,-0.584,32.4997,-0.6586,30.732,-1.8786,41.4334,5.6726
14490.0,6.0,32.6194,-0.3667,33.5043,0.3818,32.2672,-0.5829,32.4931,-0.6613,30.7132,-1.8812,41.49,5.6734
14500.0,6.0,32.6157,-0.3657,33.5081,0.3862,32.2613,-0.5819,32.4864,-0.6641,30.6944,-1.8838,41.5468,5.674
14510.0,6.0,32.6121,-0.3647,33.512,0.3906,32.2555,-0.5808,32.4798,-0.6668,30.6755,-1.8864,41.6035,5.6744
14520.0,6.0,32.6084,-0.3637,33.5159,0.3951,32.2497,-0.5797,32.4731,-0.6696,30.6566,-1.889,41.6603,5.6747
14530.0,6.0,32.6048,-0.3628,33.5199,0.3995,32.244,-0.5787,32.4664,-0.6725,30.6377,-1.8915,41.717,5.6747
14540.0,6.0,32.6012,-0.3618,33.5239,0.4039,32.2381,-0.5776,32.4597,-0.6753,30.6188,-1.894,41.7737,5.6746
14550.0,6.0,32.5976,-0.3608,33.528,0.4084,32.2324,-0.5765,32.4529,-0.6782,30.5998,-1.8965,41.8305,5.6744
14560.0,6.0,32.594,-0.3598,33.5321,0.4128,32.2266,-0.5754,32.4461,-0.6811,30.5809,-1.899,41.8872,5.6739
14570.0,6.0,32.5904,-0.3588,33.5362,0.4172,32.2209,-0.5743,32.4392,-0.684,30.5618,-1.9013,41.9439,5.6733
14580.0,6.0,32.5868,-0.3579,33.5404,0.4217,32.2151,-0.5732,32.4324,-0.6869,30.5428,-1.9037,42.0008,5.6726
14590.0,6.0,32.5832,-0.3569,33.5446,0.4261,32.2094,-0.572,32.4256,-0.6898,30.5238,-1.9061,42.0575,5.6717
14600.0,6.0,32.5797,-0.3559,33.5489,0.4306,32.2037,-0.5709,32.4186,-0.6928,30.5047,-1.9084,42.1141,5.6706
14610.0,6.0,32.5761,-0.3549,33.5533,0.4351,32.198,-0.5698,32.4117,-0.6957,30.4856,-1.9107,42.1708,5.6694
14620.0,6.0,32.5726,-0.3539,33.5576,0.4395,32.1923,-0.5686,32.4047,-0.6987,30.4666,-1.9129,42.2275,5.668
14630.0,6.0,32.5691,-0.3529,33.5621,0.444,32.1866,-0.5675,32.3977,-0.7016,30.4473,-1.9151,42.2842,5.6665
14640.0,6.0,32.5655,-0.3519,33.5665,0.4484,32.181,-0.5663,32.3907,-0.7045,30.4282,-1.9173,42.3409,5.6648
14650.0,6.0,32.562,-0.351,33.571,0.453,32.1753,-0.5651,32.3836,-0.7075,30.409,-1.9194,42.3975,5.6629
14660.0,6.0,32.5585,-0.35,33.5756,0.4574,32.1697,-0.5639,32.3766,-0.7103,30.3898,-1.9215,42.4541,5.6609
14670.0,6.0,32.555,-0.349,33.5802,0.4619,32.164,-0.5628,32.3694,-0.7132,30.3706,-1.9236,42.5107,5.6587
14680.0,6.0,32.5515,-0.348,33.5849,0.4664,32.1584,-0.5616,32.3623,-0.7161,30.3513,-1.9256,42.5673,5.6563
14690.0,6.0,32.5481,-0.347,33.5895,0.4709,32.1528,-0.5604,32.3551,-0.719,30.3321,-1.9276,42.6238,5.6537
14700.0,6.0,32.5446,-0.346,33.5943,0.4754,32.1472,-0.5591,32.3479,-0.7219,30.3127,-1.9296,42.6803,5.6509
14710.0,6.0,32.5411,-0.345,33.599,0.4799,32.1416,-0.558,32.3407,-0.7247,30.2935,-1.9315,42.7368,5.6479
14720.0,6.0,32.5377,-0.3441,33.6039,0.4844,32.136,-0.5567,32.3334,-0.7276,30.2741,-1.9334,42.7934,5.6446
14730.0,6.0,32.5342,-0.3431,33.6087,0.4889,32.1305,-0.5555,32.3261,-0.7304,30.2548,-1.9352,42.8498,5.6412
14740.0,6.0,32.5308,-0.3421,33.6136,0.4934,32.1249,-0.5543,32.3188,-0.7333,30.2355,-1.937,42.9061,5.6374
14750.0,6.0,32.5274,-0.3411,33.6186,0.4979,32.1194,-0.553,32.3115,-0.7361,30.2161,-1.9387,42.9626,5.6335
14760.0,6.0,32.524,-0.3401,33.6236,0.5025,32.1139,-0.5518,32.304,-0.7389,30.1966,-1.9404,43.0188,5.6292
14770.0,6.0,32.5206,-0.3391,33.6287,0.507,32.1084,-0.5505,32.2966,-0.7417,30.1773,-1.9421,43.075,5.6246
14780.0,6.0,32.5172,-0.3381,33.6337,0.5115,32.1029,-0.5492,32.2892,-0.7445,30.1578,-1.9437,43.1314,5.6197
14790.0,6.0,32.5139,-0.3371,33.6388,0.516,32.0974,-0.548,32.2817,-0.7473,30.1384,-1.9453,43.1875,5.6145
14800.0,6.0,32.5105,-0.3361,33.6441,0.5206,32.0919,-0.5467,32.2743,-0.7501,30.1189,-1.9468,43.2437,5.6089
14810.0,6.0,32.5071,-0.3352,33.6493,0.5251,32.0864,-0.5454,32.2668,-0.7528,30.0994,-1.9484,43.2997,5.603
14820.0,6.0,32.5038,-0.3342,33.6545,0.5296,32.081,-0.5441,32.2592,-0.7556,30.08,-1.9498,43.3557,5.5966
14830.0,6.0,32.5004,-0.3332,33.6599,0.5342,32.0755,-0.5428,32.2517,-0.7584,30.0604,-1.9512,43.4116,5.5898
14840.0,6.0,32.4971,-0.3322,33.6652,0.5387,32.0701,-0.5415,32.2441,-0.7611,30.0409,-1.9526,43.4675,5.5825
14850.0,6.0,32.4938,-0.3312,33.6706,0.5432,32.0647,-0.5402,32.2365,-0.7638,30.0214,-1.9539,43.5232,5.5747
14860.0,6.0,32.4905,-0.3302,33.6761,0.5478,32.0593,-0.5388,32.2288,-0.7665,30.0019,-1.9551,43.5789,5.5664
14870.0,6.0,32.4872,-0.3292,33.6816,0.5524,32.054,-0.5375,32.2211,-0.7693,29.9823,-1.9564,43.6345,5.5574
14880.0,6.0,32.4839,-0.3282,33.6871,0.5569,32.0486,-0.5362,32.2134,-0.772,29.9628,-1.9575,43.6901,5.5479
14890.0,6.0,32.4806,-0.3272,33.6927,0.5615,32.0432,-0.5348,32.2056,-0.7747,29.9432,-1.9586,43.7455,5.5377
14900.0,6.0,32.4773,-0.3262,33.6983,0.566,32.0379,-0.5335,32.1979,-0.7773,29.9235,-1.9597,43.8009,5.5267
14910.0,6.0,32.4741,-0.3252,33.7041,0.5706,32.0326,-0.5321,32.1901,-0.78,29.904,-1.9608,43.856,5.5151
14920.0,6.0,32.4709,-0.3242,33.7098,0.5752,32.0273,-0.5307,32.1823,-0.7827,29.8843,-1.9617,43.9111,5.5026
14930.0,6.0,32.4676,-0.3232,33.7156,0.5797,32.0219,-0.5294,32.1745,-0.7853,29.8648,-1.9626,43.9661,5.4893
14940.0,6.0,32.4644,-0.3222,33.7214,0.5843,32.0166,-0.528,32.1666,-0.788,29.8451,-1.9635,44.021,5.475
14950.0,6.0,32.4611,-0.3212,33.7272,0.5888,32.0114,-0.5266,32.1587,-0.7906,29.8255,-1.9644,44.0756,5.4597
14960.0,6.0,32.458,-0.3202,33.7332,0.5934,32.0061,-0.5252,32.1508,-0.7933,29.8059,-1.9651,44.1302,5.4434
14970.0,6.0,32.4547,-0.3192,33.7391,0.598,32.0009,-0.5238,32.1428,-0.7959,29.7862,-1.9658,44.1845,5.4259
14980.0,6.0,32.4516,-0.3182,33.7451,0.6025,31.9956,-0.5224,32.1349,-0.7985,29.7665,-1.9665,44.2386,5.4073
14990.0,6.0,32.4484,-0.3172,33.7511,0.6071,31.9904,-0.521,32.1269,-0.8011,29.7468,-1.9671,44.2925,5.3874
15000.0,6.0,32.4452,-0.3162,33.7573,0.6117,31.9852,-0.5196,32.1188,-0.8037,29.7272,-1.9677,44.3464,5.366
15010.0,6.0,32.4421,-0.3152,33.7634,0.6163,31.98,-0.5181,32.1108,-0.8062,29.7075,-1.9682,44.3999,5.3433
15020.0,6.0,32.4389,-0.3142,33.7696,0.6209,31.9749,-0.5167,32.1027,-0.8088,29.6878,-1.9686,44.4532,5.3191
15030.0,6.0,32.4357,-0.3132,33.7758,0.6254,31.9697,-0.5152,32.0946,-0.8114,29.6681,-1.969,44.5063,5.2932
15040.0,6.0,32.4327,-0.3122,33.7821,0.63,31.9646,-0.5138,32.0865,-0.8139,29.6484,-1.9693,44.5591,5.2655
15050.0,6.0,32.4296,-0.3112,33.7884,0.6345,31.9595,-0.5123,32.0783,-0.8165,29.6287,-1.9696,44.6116,5.2362
15060.0,6.0,32.4264,-0.3102,33.7948,0.6391,31.9543,-0.5109,32.0702,-0.819,29.609,-1.9698,44.6638,5.2048
15070.0,6.0,32.4234,-0.3092,33.8012,0.6437,31.9492,-0.5094,32.062,-0.8215,29.5893,-1.97,44.7157,5.1715
15080.0,6.0,32.4202,-0.3082,33.8077,0.6483,31.9441,-0.5079,32.0537,-0.824,29.5696,-1.9701,44.7672,5.1361
15090.0,6.0,32.4172,-0.3072,33.8142,0.6529,31.939,-0.5064,32.0455,-0.8265,29.55,-1.9702,44.8184,5.0985
15100.0,6.0,32.4141,-0.3062,33.8207,0.6574,31.934,-0.5049,32.0372,-0.829,29.5302,-1.9701,44.8692,5.0586
15110.0,6.0,32.4111,-0.3052,33.8273,0.662,31.9289,-0.5034,32.0289,-0.8315,29.5105,-1.9701,44.9196,5.0164
15120.0,6.0,32.408,-0.3042,33.834,0.6666,31.9239,-0.5019,32.0205,-0.834,29.4908,-1.9699,44.9695,4.9717
15130.0,6.0,32.405,-0.3032,33.8406,0.6711,31.9189,-0.5004,32.0122,-0.8364,29.4711,-1.9697,45.019,4.9244
15140.0,6.0,32.4019,-0.3022,33.8474,0.6757,31.9139,-0.4989,32.0038,-0.8389,29.4514,-1.9695,45.068,4.8745
15150.0,6.0,32.3989,-0.3012,33.8542,0.6803,31.9089,-0.4974,31.9954,-0.8413,29.4317,-1.9692,45.1165,4.822
15160.0,6.0,32.3959,-0.3002,33.861,0.6849,31.9039,-0.4958,31.987,-0.8438,29.412,-1.9688,45.1644,4.767
15170.0,6.0,32.3929,-0.2992,33.8678,0.6894,31.899,-0.4943,31.9785,-0.8462,29.3924,-1.9684,45.2118,4.7109
15180.0,6.0,32.3899,-0.2982,33.8748,0.694,31.8941,-0.4928,31.9701,-0.8486,29.3727,-1.9679,45.2586,4.654
15190.0,6.0,32.3869,-0.2972,33.8818,0.6986,31.8891,-0.4912,31.9616,-0.851,29.353,-1.9673,45.3049,4.5962
15200.0,6.0,32.384,-0.2962,33.8887,0.7031,31.8843,-0.4897,31.9531,-0.8534,29.3333,-1.9666,45.3506,4.5379
15210.0,6.0,32.381,-0.2952,33.8958,0.7077,31.8793,-0.4881,31.9445,-0.8558,29.3137,-1.966,45.3956,4.4792
15220.0,6.0,32.3781,-0.2942,33.9029,0.7123,31.8745,-0.4865,31.9359,-0.8581,29.294,-1.9652,45.4401,4.4202
15230.0,6.0,32.3751,-0.2932,33.91,0.7168,31.8697,-0.485,31.9274,-0.8605,29.2744,-1.9644,45.4841,4.3609
15240.0,6.0,32.3722,-0.2922,33.9173,0.7214,31.8648,-0.4834,31.9187,-0.8628,29.2547,-1.9635,45.5274,4.3016
15250.0,6.0,32.3693,-0.2911,33.9245,0.7259,31.86,-0.4818,31.9101,-0.8652,29.2351,-1.9625,45.57,4.2424
15260.0,6.0,32.3664,-0.2901,33.9318,0.7305,31.8551,-0.4802,31.9014,-0.8675,29.2155,-1.9615,45.6122,4.1833
15270.0,6.0,32.3635,-0.2891,33.9391,0.735,31.8504,-0.4786,31.8927,-0.8698,29.1958,-1.9604,45.6538,4.1244
15280.0,6.0,32.3606,-0.2881,33.9465,0.7396,31.8456,-0.477,31.884,-0.8722,29.1763,-1.9593,45.6947,4.0658
15290.0,6.0,32.3577,-0.2871,33.9539,0.7441,31.8408,-0.4754,31.8753,-0.8745,29.1567,-1.958,45.7351,4.0077
15300.0,6.0,32.3548,-0.2861,33.9614,0.7486,31.8361,-0.4738,31.8666,-0.8767,29.1371,-1.9567,45.7748,3.9503
15310.0,6.0,32.352,-0.2851,33.9689,0.7531,31.8313,-0.4721,31.8578,-0.879,29.1175,-1.9553,45.814,3.8933
15320.0,6.0,32.3491,-0.2841,33.9764,0.7577,31.8267,-0.4705,31.849,-0.8813,29.098,-1.9539,45.8527,3.8369
15330.0,6.0,32.3463,-0.2831,33.984,0.7622,31.8219,-0.4689,31.8401,-0.8836,29.0784,-1.9524,45.8908,3.7814
15340.0,6.0,32.3435,-0.2821,33.9917,0.7667,31.8172,-0.4672,31.8313,-0.8858,29.059,-1.9508,45.9283,3.7266
15350.0,6.0,32.3407,-0.281,33.9993,0.7712,31.8126,-0.4656,31.8224,-0.8881,29.0395,-1.9492,45.9653,3.6728
15360.0,6.0,32.3379,-0.28,34.0071,0.7757,31.8079,-0.4639,31.8135,-0.8903,29.02,-1.9475,46.0018,3.6197
15370.0,6.0,32.3351,-0.279,34.0148,0.7802,31.8033,-0.4623,31.8047,-0.8925,29.0005,-1.9457,46.0377,3.5677
15380.0,6.0,32.3323,-0.278,34.0227,0.7847,31.7987,-0.4606,31.7957,-0.8947,28.9811,-1.9438,46.0732,3.5165
15390.0,6.0,32.3295,-0.277,34.0306,0.7892,31.7941,-0.4589,31.7867,-0.8969,28.9616,-1.9419,46.108,3.4665
15400.0,6.0,32.3268,-0.276,34.0385,0.7937,31.7895,-0.4572,31.7777,-0.8991,28.9422,-1.9399,46.1425,3.4173
15410.0,6.0,32.324,-0.275,34.0464,0.7982,31.785,-0.4555,31.7688,-0.9013,28.9228,-1.9378,46.1764,3.3694
15420.0,6.0,32.3213,-0.2739,34.0544,0.8026,31.7804,-0.4539,31.7597,-0.9035,28.9034,-1.9356,46.2099,3.3223
15430.0,6.0,32.3185,-0.2729,34.0625,0.8071,31.7759,-0.4522,31.7507,-0.9057,28.8841,-1.9334,46.2428,3.2764
15440.0,6.0,32.3158,-0.2719,34.0706,0.8116,31.7714,-0.4505,31.7416,-0.9078,28.8648,-1.9311,46.2754,3.2316
15450.0,6.0,32.3131,-0.2709,34.0788,0.816,31.7669,-0.4488,31.7325,-0.9099,28.8455,-1.9287,46.3075,3.1878
15460.0,6.0,32.3104,-0.2699,34.0869,0.8204,31.7624,-0.4472,31.7234,-0.9121,28.8262,-1.9262,46.3392,3.1451
15470.0,6.0,32.3077,-0.2689,34.0951,0.8248,31.7579,-0.4456,31.7142,-0.9142,28.8069,-1.9237,46.3704,3.1036
15480.0,6.0,32.305,-0.2678,34.1034,0.8293,31.7535,-0.4439,31.7051,-0.9163,28.7878,-1.9211,46.4012,3.0631
15490.0,6.0,32.3023,-0.2668,34.1117,0.8337,31.7491,-0.4424,31.6959,-0.9184,28.7685,-1.9184,46.4317,3.0236
15500.0,6.0,32.2997,-0.2658,34.12,0.8381,31.7446,-0.4408,31.6868,-0.9205,28.7494,-1.9157,46.4617,2.9853
15510.0,6.0,32.297,-0.2648,34.1285,0.8425,31.7402,-0.4393,31.6775,-0.9226,28.7302,-1.9128,46.4913,2.948
15520.0,6.0,32.2944,-0.2638,34.1369,0.8468,31.7358,-0.4378,31.6683,-0.9247,28.7111,-1.9099,46.5206,2.9118
15530.0,6.0,32.2917,-0.2627,34.1454,0.8512,31.7315,-0.4362,31.659,-0.9268,28.692,-1.9069,46.5496,2.8765
15540.0,6.0,32.2891,-0.2617,34.154,0.8556,31.7271,-0.4347,31.6497,-0.9288,28.673,-1.9038,46.5782,2.8423
15550.0,6.0,32.2865,-0.2607,34.1625,0.86,31.7228,-0.4333,31.6405,-0.9309,28.654,-1.9007,46.6064,2.8092
15560.0,6.0,32.2839,-0.2597,34.1711,0.8643,31.7185,-0.4318,31.6311,-0.9329,28.6349,-1.8974,46.6344,2.777
15570.0,6.0,32.2813,-0.2587,34.1798,0.8686,31.7141,-0.4304,31.6218,-0.9349,28.616,-1.8941,46.662,2.7459
15580.0,6.0,32.2787,-0.2576,34.1885,0.873,31.7098,-0.4289,31.6125,-0.9369,28.5971,-1.8907,46.6893,2.7157
15590.0,6.0,32.2762,-0.2566,34.1973,0.8773,31.7056,-0.4276,31.603,-0.939,28.5781,-1.8873,46.7163,2.6864
15600.0,6.0,32.2736,-0.2556,34.206,0.8815,31.7013,-0.4262,31.5937,-0.9409,28.5594,-1.8837,46.7431,2.6581
15610.0,6.0,32.2711,-0.2546,34.2149,0.8859,31.697,-0.4248,31.5842,-0.9429,28.5405,-1.8801,46.7695,2.6308
15620.0,6.0,32.2685,-0.2536,34.2238,0.8901,31.6928,-0.4235,31.5748,-0.9449,28.5217,-1.8764,46.7956,2.6043
15630.0,6.0,32.266,-0.2525,34.2327,0.8944,31.6886,-0.4221,31.5654,-0.9469,28.503,-1.8726,46.8215,2.5788
15640.0,6.0,32.2634,-0.2515,34.2417,0.8987,31.6843,-0.4208,31.5559,-0.9489,28.4843,-1.8687,46.8472,2.554
15650.0,6.0,32.261,-0.2505,34.2507,0.9029,31.6802,-0.4195,31.5464,-0.9508,28.4656,-1.8647,46.8726,2.5302
15660.0,6.0,32.2585,-0.2495,34.2597,0.9071,31.676,-0.4183,31.5369,-0.9528,28.447,-1.8607,46.8978,2.5072
15670.0,6.0,32.256,-0.2484,34.2688,0.9113,31.6718,-0.417,31.5273,-0.9547,28.4284,-1.8566,46.9228,2.485
15680.0,6.0,32.2535,-0.2474,34.2779,0.9155,31.6676,-0.4157,31.5177,-0.9566,28.4098,-1.8524,46.9475,2.4637
15690.0,6.0,32.251,-0.2464,34.2872,0.9197,31.6635,-0.4145,31.5082,-0.9585,28.3914,-1.8481,46.9721,2.4432
15700.0,6.0,32.2486,-0.2454,34.2963,0.9238,31.6593,-0.4133,31.4986,-0.9604,28.3729,-1.8437,46.9964,2.4234
15710.0,6.0,32.2461,-0.2443,34.3056,0.928,31.6552,-0.4121,31.489,-0.9623,28.3545,-1.8393,47.0206,2.4044
15720.0,6.0,32.2437,-0.2433,34.3149,0.9321,31.6511,-0.411,31.4794,-0.9642,28.3362,-1.8347,47.0445,2.3861
15730.0,6.0,32.2412,-0.2423,34.3243,0.9363,31.647,-0.4098,31.4697,-0.9661,28.3178,-1.8302,47.0682,2.3687
15740.0,6.0,32.2388,-0.2412,34.3336,0.9404,31.6429,-0.4087,31.46,-0.968,28.2995,-1.8259,47.0918,2.3519
15750.0,6.0,32.2364,-0.2402,34.343,0.9444,31.6388,-0.4076,31.4503,-0.9698,28.2813,-1.8216,47.1153,2.3358
15760.0,6.0,32.234,-0.2392,34.3526,0.9485,31.6347,-0.4065,31.4406,-0.9717,28.2631,-1.8175,47.1386,2.3205
15770.0,6.0,32.2316,-0.2382,34.362,0.9526,31.6307,-0.4054,31.4309,-0.9735,28.2449,-1.8135,47.1617,2.3058
15780.0,6.0,32.2292,-0.2371,34.3716,0.9566,31.6267,-0.4043,31.4212,-0.9753,28.2268,-1.8096,47.1847,2.2918
15790.0,6.0,32.2269,-0.2361,34.3812,0.9606,31.6226,-0.4033,31.4114,-0.9772,28.2087,-1.8059,47.2076,2.2784
15800.0,6.0,32.2245,-0.2351,34.3908,0.9647,31.6186,-0.4022,31.4016,-0.979,28.1907,-1.8023,47.2303,2.2657
15810.0,6.0,32.2222,-0.234,34.4005,0.9686,31.6146,-0.4012,31.3918,-0.9808,28.1727,-1.7988,47.2529,2.2537
15820.0,6.0,32.2198,-0.233,34.4101,0.9726,31.6106,-0.4002,31.382,-0.9826,28.1547,-1.7955,47.2754,2.2423
15830.0,6.0,32.2175,-0.232,34.4199,0.9765,31.6066,-0.3992,31.3721,-0.9843,28.1368,-1.7923,47.2977,2.2315
15840.0,6.0,32.2152,-0.231,34.4297,0.9805,31.6026,-0.3982,31.3623,-0.9861,28.1189,-1.7892,47.32,2.2213
15850.0,6.0,32.2129,-0.2299,34.4395,0.9844,31.5986,-0.3973,31.3525,-0.9879,28.101,-1.7863,47.3422,2.2116
15860.0,6.0,32.2106,-0.2289,34.4494,0.9883,31.5946,-0.3964,31.3426,-0.9896,28.0832,-1.7835,47.3642,2.2026
15870.0,6.0,32.2083,-0.2279,34.4593,0.9921,31.5907,-0.3955,31.3327,-0.9914,28.0653,-1.7808,47.3862,2.1942
15880.0,6.0,32.2061,-0.2268,34.4692,0.996,31.5867,-0.3946,31.3227,-0.9931,28.0475,-1.7782,47.4081,2.1864
15890.0,6.0,32.2038,-0.2258,34.4792,0.9998,31.5828,-0.3937,31.3128,-0.9949,28.0298,-1.7758,47.4299,2.1791
15900.0,6.0,32.2015,-0.2248,34.4892,1.0037,31.5788,-0.3928,31.3029,-0.9966,28.012,-1.7735,47.4517,2.1723
15910.0,6.0,32.1993,-0.2237,34.4993,1.0074,31.5749,-0.392,31.2929,-0.9983,27.9943,-1.7714,47.4734,2.1661
15920.0,6.0,32.1971,-0.2227,34.5094,1.0112,31.571,-0.3911,31.2828,-1.0,27.9766,-1.7694,47.495,2.1604
15930.0,6.0,32.1949,-0.2217,34.5195,1.015,31.5671,-0.3903,31.2729,-1.0017,27.9589,-1.7675,47.5166,2.1553
15940.0,6.0,32.1926,-0.2206,34.5296,1.0187,31.5632,-0.3895,31.2628,-1.0034,27.9413,-1.7658,47.5381,2.1507
15950.0,6.0,32.1904,-0.2196,34.5399,1.0224,31.5593,-0.3888,31.2528,-1.005,27.9236,-1.7642,47.5596,2.1466
15960.0,6.0,32.1882,-0.2186,34.5502,1.026,31.5554,-0.388,31.2427,-1.0067,27.9059,-1.7628,47.581,2.143
15970.0,6.0,32.1861,-0.2175,34.5604,1.0296,31.5516,-0.3872,31.2326,-1.0084,27.8883,-1.7615,47.6025,2.1399
15980.0,6.0,32.1839,-0.2165,34.5707,1.0332,31.5477,-0.3865,31.2226,-1.01,27.8707,-1.7603,47.6238,2.1374
15990.0,6.0,32.1817,-0.2155,34.5811,1.0367,31.5438,-0.3858,31.2125,-1.0117,27.8531,-1.7593,47.6452,2.1353
16000.0,6.0,32.1796,-0.2144,34.5914,1.0401,31.5399,-0.3851,31.2023,-1.0133,27.8355,-1.7584,47.6666,2.1337
16010.0,6.0,32.1774,-0.2134,34.6019,1.0435,31.5361,-0.3844,31.1922,-1.0149,27.8179,-1.7576,47.6879,2.1326
16020.0,6.0,32.1753,-0.2123,34.6123,1.0468,31.5322,-0.3838,31.1821,-1.0165,27.8003,-1.757,47.7092,2.132
16030.0,6.0,32.1732,-0.2113,34.6228,1.0501,31.5284,-0.3831,31.1719,-1.0181,27.7828,-1.7565,47.7305,2.1318
16040.0,6.0,32.1711,-0.2103,34.6333,1.0533,31.5246,-0.3825,31.1617,-1.0197,27.7653,-1.7562,47.7518,2.1321
16050.0,6.0,32.169,-0.2092,34.6438,1.0565,31.5208,-0.3819,31.1514,-1.0213,27.7477,-1.756,47.7731,2.1329
16060.0,6.0,32.1669,-0.2082,34.6544,1.0596,31.5169,-0.3813,31.1412,-1.0229,27.7301,-1.756,47.7945,2.1342
16070.0,6.0,32.1648,-0.2071,34.665,1.0626,31.5132,-0.3807,31.131,-1.0245,27.7125,-1.7561,47.8159,2.1359
16080.0,6.0,32.1628,-0.2061,34.6757,1.0657,31.5094,-0.3802,31.1207,-1.0261,27.695,-1.7564,47.8372,2.1381
16090.0,6.0,32.1607,-0.2051,34.6864,1.0686,31.5055,-0.3796,31.1105,-1.0276,27.6775,-1.7568,47.8586,2.1408
16100.0,6.0,32.1587,-0.204,34.6971,1.0715,31.5018,-0.3791,31.1002,-1.0291,27.6599,-1.7573,47.8801,2.1439
16110.0,6.0,32.1566,-0.203,34.7078,1.0743,31.498,-0.3786,31.0899,-1.0307,27.6423,-1.758,47.9015,2.1474
16120.0,6.0,32.1546,-0.202,34.7186,1.0771,31.4942,-0.3781,31.0796,-1.0322,27.6247,-1.7589,47.923,2.1515
16130.0,6.0,32.1526,-0.2009,34.7294,1.0799,31.4904,-0.3776,31.0692,-1.0337,27.6071,-1.7599,47.9445,2.156
16140.0,6.0,32.1506,-0.1999,34.7401,1.0826,31.4866,-0.3772,31.0589,-1.0352,27.5895,-1.761,47.9661,2.1609
16150.0,6.0,32.1486,-0.1988,34.751,1.0852,31.4829,-0.3767,31.0486,-1.0367,27.5719,-1.7623,47.9877,2.1663
16160.0,6.0,32.1466,-0.1978,34.7618,1.0878,31.4791,-0.3763,31.0382,-1.0383,27.5543,-1.7637,48.0094,2.1721
16170.0,6.0,32.1446,-0.1967,34.7727,1.0904,31.4753,-0.3759,31.0278,-1.0397,27.5366,-1.7653,48.0312,2.1783
16180.0,6.0,32.1427,-0.1957,34.7837,1.0929,31.4716,-0.3755,31.0174,-1.0412,27.519,-1.7671,48.053,2.1851
16190.0,6.0,32.1407,-0.1947,34.7946,1.0953,31.4678,-0.3751,31.0069,-1.0427,27.5013,-1.7689,48.0749,2.1923
16200.0,6.0,32.1388,-0.1936,34.8055,1.0977,31.4641,-0.3748,30.9965,-1.0442,27.4836,-1.771,48.0968,2.1999
16210.0,6.0,32.1369,-0.1926,34.8165,1.1001,31.4603,-0.3744,30.986,-1.0456,27.4658,-1.7732,48.1189,2.208
16220.0,6.0,32.1349,-0.1915,34.8276,1.1024,31.4566,-0.3741,30.9756,-1.0471,27.4481,-1.7755,48.141,2.2166
16230.0,6.0,32.133,-0.1905,34.8386,1.1047,31.4529,-0.3738,30.9652,-1.0485,27.4303,-1.778,48.1632,2.2255
16240.0,6.0,32.1311,-0.1894,34.8497,1.1069,31.4491,-0.3735,30.9547,-1.0499,27.4126,-1.7806,48.1855,2.235
16250.0,6.0,32.1292,-0.1884,34.8607,1.1091,31.4454,-0.3733,30.9442,-1.0513,27.3947,-1.7834,48.2079,2.2449
16260.0,6.0,32.1273,-0.1873,34.8718,1.1112,31.4416,-0.373,30.9336,-1.0528,27.3768,-1.7864,48.2304,2.2547
16270.0,6.0,32.1255,-0.1863,34.883,1.1133,31.4379,-0.3728,30.9231,-1.0542,27.359,-1.7895,48.253,2.2642
16280.0,6.0,32.1236,-0.1852,34.8941,1.1153,31.4342,-0.3726,30.9125,-1.0556,27.3411,-1.7928,48.2757,2.2732
16290.0,6.0,32.1218,-0.1842,34.9053,1.1173,31.4305,-0.3724,30.9019,-1.057,27.3231,-1.7962,48.2985,2.2819
16300.0,6.0,32.1199,-0.1831,34.9164,1.1193,31.4268,-0.3722,30.8914,-1.0583,27.3052,-1.7998,48.3214,2.2902
16310.0,6.0,32.1181,-0.1821,34.9277,1.1212,31.423,-0.372,30.8808,-1.0597,27.2872,-1.8035,48.3443,2.2981
16320.0,6.0,32.1163,-0.181,34.9389,1.1231,31.4193,-0.3719,30.8702,-1.0611,27.2691,-1.8074,48.3673,2.3057
16330.0,6.0,32.1145,-0.18,34.9501,1.1249,31.4156,-0.3717,30.8595,-1.0625,27.251,-1.8114,48.3904,2.3128
16340.0,6.0,32.1127,-0.179,34.9613,1.1267,31.4119,-0.3716,30.849,-1.0638,27.2328,-1.8156,48.4136,2.3196
16350.0,6.0,32.1109,-0.1779,34.9726,1.1284,31.4082,-0.3715,30.8383,-1.0651,27.2147,-1.82,48.4368,2.326
16360.0,6.0,32.1092,-0.1769,34.9839,1.1301,31.4044,-0.3715,30.8276,-1.0665,27.1965,-1.8245,48.4601,2.332
16370.0,6.0,32.1074,-0.1758,34.9953,1.1318,31.4007,-0.3714,30.817,-1.0678,27.1782,-1.8291,48.4834,2.3376
16380.0,6.0,32.1056,-0.1748,35.0066,1.1334,31.397,-0.3714,30.8063,-1.0691,27.1599,-1.8339,48.5068,2.3428
16390.0,6.0,32.1039,-0.1737,35.018,1.1351,31.3933,-0.3713,30.7956,-1.0704,27.1415,-1.8389,48.5303,2.3477
16400.0,6.0,32.1022,-0.1727,35.0293,1.1366,31.3896,-0.3713,30.7849,-1.0717,27.1231,-1.8441,48.5538,2.3521
16410.0,6.0,32.1004,-0.1716,35.0406,1.1381,31.3859,-0.3713,30.7742,-1.073,27.1046,-1.8494,48.5773,2.3562
16420.0,6.0,32.0987,-0.1706,35.052,1.1396,31.3822,-0.3714,30.7634,-1.0743,27.0861,-1.8548,48.6009,2.3598
16430.0,6.0,32.097,-0.1695,35.0635,1.1411,31.3785,-0.3714,30.7527,-1.0756,27.0675,-1.8604,48.6245,2.3631
16440.0,6.0,32.0953,-0.1685,35.0749,1.1425,31.3747,-0.3715,30.7419,-1.0769,27.0489,-1.8662,48.6482,2.3659
16450.0,6.0,32.0937,-0.1674,35.0863,1.1438,31.371,-0.3716,30.7311,-1.0782,27.0302,-1.8721,48.6719,2.3684
16460.0,6.0,32.092,-0.1664,35.0978,1.1452,31.3673,-0.3717,30.7203,-1.0794,27.0115,-1.8782,48.6956,2.3704
16470.0,6.0,32.0903,-0.1653,35.1092,1.1465,31.3636,-0.3718,30.7095,-1.0807,26.9926,-1.8844,48.7193,2.3721
16480.0,6.0,32.0887,-0.1642,35.1207,1.1477,31.3599,-0.372,30.6987,-1.0819,26.9738,-1.8908,48.743,2.3733
16490.0,6.0,32.087,-0.1632,35.1322,1.149,31.3562,-0.3721,30.6879,-1.0832,26.9548,-1.8974,48.7667,2.3741
16500.0,6.0,32.0854,-0.1621,35.1437,1.1502,31.3524,-0.3723,30.677,-1.0844,26.9358,-1.9041,48.7904,2.3745
16510.0,6.0,32.0838,-0.1611,35.1552,1.1514,31.3487,-0.3725,30.6662,-1.0856,26.9167,-1.911,48.8142,2.3745
16520.0,6.0,32.0822,-0.16,35.1667,1.1525,31.345,-0.3727,30.6554,-1.0868,26.8976,-1.918,48.838,2.3741
16530.0,6.0,32.0806,-0.159,35.1783,1.1536,31.3413,-0.3729,30.6444,-1.088,26.8783,-1.9252,48.8617,2.3732
16540.0,6.0,32.079,-0.1579,35.1898,1.1547,31.3375,-0.3732,30.6336,-1.0892,26.8591,-1.9325,48.8854,2.3719
16550.0,6.0,32.0774,-0.1568,35.2013,1.1557,31.3338,-0.3735,30.6227,-1.0904,26.8397,-1.94,48.9091,2.3702
16560.0,6.0,32.0759,-0.1558,35.2129,1.1567,31.33,-0.3738,30.6118,-1.0916,26.8203,-1.9477,48.9328,2.368
16570.0,6.0,32.0743,-0.1547,35.2244,1.1577,31.3263,-0.3741,30.6009,-1.0928,26.8007,-1.9555,48.9565,2.3654
16580.0,6.0,32.0728,-0.1537,35.236,1.1587,31.3226,-0.3744,30.59,-1.094,26.7812,-1.9634,48.9801,2.3624
16590.0,6.0,32.0712,-0.1526,35.2476,1.1596,31.3188,-0.3748,30.5789,-1.0951,26.7616,-1.9715,49.0037,2.3589
16600.0,6.0,32.0697,-0.1516,35.2592,1.1605,31.3151,-0.3751,30.568,-1.0963,26.7417,-1.9798,49.0273,2.355
16610.0,6.0,32.0682,-0.1505,35.2708,1.1613,31.3113,-0.3755,30.557,-1.0974,26.7219,-1.9882,49.0508,2.3506
16620.0,6.0,32.0667,-0.1494,35.2825,1.1622,31.3076,-0.3759,30.5461,-1.0986,26.702,-1.9968,49.0743,2.3457
16630.0,6.0,32.0652,-0.1484,35.2941,1.163,31.3038,-0.3763,30.5351,-1.0997,26.682,-2.0055,49.0977,2.3404
16640.0,6.0,32.0637,-0.1473,35.3058,1.1638,31.3,-0.3768,30.5241,-1.1008,26.6619,-2.0144,49.1211,2.3347
16650.0,6.0,32.0623,-0.1463,35.3173,1.1645,31.2962,-0.3773,30.513,-1.102,26.6417,-2.0234,49.1444,2.3284
16660.0,6.0,32.0608,-0.1452,35.329,1.1653,31.2925,-0.3777,30.502,-1.1031,26.6214,-2.0326,49.1677,2.3217
16670.0,6.0,32.0594,-0.1441,35.3406,1.1659,31.2887,-0.3782,30.491,-1.1042,26.601,-2.0419,49.1908,2.3145
16680.0,6.0,32.0579,-0.1431,35.3523,1.1666,31.2849,-0.3788,30.48,-1.1053,26.5805,-2.0514,49.214,2.3067
16690.0,6.0,32.0565,-0.142,35.364,1.1673,31.2811,-0.3793,30.4689,-1.1064,26.56,-2.061,49.237,2.2985
16700.0,6.0,32.0551,-0.141,35.3756,1.1679,31.2773,-0.3799,30.4578,-1.1075,26.5393,-2.0707,49.26,2.2898
16710.0,6.0,32.0537,-0.1399,35.3873,1.1685,31.2735,-0.3805,30.4467,-1.1086,26.5186,-2.0806,49.2828,2.2806
16720.0,6.0,32.0523,-0.1388,35.399,1.1691,31.2697,-0.3811,30.4356,-1.1096,26.4977,-2.0907,49.3055,2.2709
16730.0,6.0,32.0509,-0.1378,35.4108,1.1696,31.2659,-0.3817,30.4245,-1.1107,26.4768,-2.1008,49.3282,2.2606
16740.0,6.0,32.0495,-0.1367,35.4224,1.1701,31.2621,-0.3824,30.4135,-1.1118,26.4557,-2.1111,49.3508,2.2499
16750.0,6.0,32.0482,-0.1357,35.4342,1.1707,31.2583,-0.383,30.4023,-1.1128,26.4345,-2.1216,49.3732,2.2386
16760.0,6.0,32.0468,-0.1346,35.4458,1.1711,31.2544,-0.3837,30.3912,-1.1139,26.4133,-2.1322,49.3955,2.2267
16770.0,6.0,32.0455,-0.1335,35.4575,1.1716,31.2506,-0.3844,30.38,-1.1149,26.3919,-2.1429,49.4177,2.2143
16780.0,6.0,32.0442,-0.1325,35.4693,1.172,31.2467,-0.3852,30.3689,-1.116,26.3704,-2.1538,49.4398,2.2014
16790.0,6.0,32.0428,-0.1314,35.481,1.1724,31.2429,-0.3859,30.3577,-1.117,26.3489,-2.1648,49.4617,2.1879
16800.0,6.0,32.0415,-0.1303,35.4927,1.1728,31.239,-0.3867,30.3465,-1.118,26.3271,-2.1759,49.4836,2.1739
16810.0,6.0,32.0402,-0.1293,35.5044,1.1732,31.2352,-0.3875,30.3354,-1.119,26.3053,-2.1872,49.5052,2.1592
16820.0,6.0,32.039,-0.1282,35.5162,1.1735,31.2313,-0.3883,30.3242,-1.12,26.2834,-2.1985,49.5267,2.144
16830.0,6.0,32.0377,-0.1271,35.5279,1.1739,31.2274,-0.3891,30.3129,-1.121,26.2613,-2.21,49.5481,2.1282
16840.0,6.0,32.0364,-0.1261,35.5397,1.1742,31.2235,-0.39,30.3018,-1.122,26.2392,-2.2216,49.5693,2.1119
16850.0,6.0,32.0352,-0.125,35.5515,1.1745,31.2196,-0.3909,30.2905,-1.123,26.2169,-2.2334,49.5903,2.0949
16860.0,6.0,32.0339,-0.1239,35.5632,1.1747,31.2157,-0.3918,30.2793,-1.124,26.1945,-2.2452,49.6112,2.0773
16870.0,6.0,32.0327,-0.1229,35.5749,1.175,31.2117,-0.3927,30.268,-1.125,26.172,-2.2572,49.6318,2.0591
16880.0,6.0,32.0314,-0.1218,35.5866,1.1752,31.2078,-0.3937,30.2568,-1.1259,26.1494,-2.2693,49.6524,2.0403
16890.0,6.0,32.0302,-0.1208,35.5985,1.1754,31.2039,-0.3946,30.2455,-1.1269,26.1266,-2.2815,49.6727,2.0208
16900.0,6.0,32.029,-0.1197,35.6101,1.1756,31.1999,-0.3956,30.2343,-1.1279,26.1038,-2.2938,49.6928,2.0007
16910.0,6.0,32.0278,-0.1186,35.6219,1.1757,31.196,-0.3967,30.2229,-1.1288,26.0807,-2.3062,49.7127,1.98
16920.0,6.0,32.0267,-0.1176,35.6337,1.1759,31.192,-0.3977,30.2117,-1.1297,26.0576,-2.3187,49.7324,1.9587
16930.0,6.0,32.0255,-0.1165,35.6455,1.176,31.188,-0.3988,30.2004,-1.1307,26.0344,-2.3313,49.7518,1.9367
16940.0,6.0,32.0243,-0.1154,35.6572,1.1762,31.184,-0.3998,30.189,-1.1316,26.0109,-2.344,49.7711,1.914
16950.0,6.0,32.0232,-0.1143,35.6689,1.1762,31.18,-0.401,30.1778,-1.1325,25.9875,-2.3568,49.7901,1.8906
16960.0,6.0,32.022,-0.1133,35.6807,1.1763,31.176,-0.4021,30.1664,-1.1335,25.9639,-2.3697,49.8089,1.8666
16970.0,6.0,32.0209,-0.1122,35.6925,1.1764,31.172,-0.4032,30.1551,-1.1344,25.9401,-2.3827,49.8275,1.8418
16980.0,6.0,32.0198,-0.1111,35.7043,1.1764,31.1679,-0.4044,30.1437,-1.1353,25.9162,-2.3958,49.8458,1.8165
16990.0,6.0,32.0187,-0.1101,35.716,1.1765,31.1639,-0.4056,30.1323,-1.1362,25.8921,-2.4089,49.8638,1.7904
17000.0,6.0,32.0176,-0.109,35.7277,1.1765,31.1598,-0.4068,30.121,-1.1371,25.868,-2.4221,49.8816,1.7636
17010.0,6.0,32.0165,-0.1079,35.7395,1.1765,31.1557,-0.4081,30.1096,-1.138,25.8437,-2.4355,49.8991,1.7362
17020.0,6.0,32.0154,-0.1068,35.7513,1.1765,31.1516,-0.4094,30.0983,-1.1388,25.8193,-2.4489,49.9163,1.708
17030.0,6.0,32.0144,-0.1058,35.7631,1.1764,31.1476,-0.4107,30.0868,-1.1397,25.7948,-2.4623,49.9332,1.6792
17040.0,6.0,32.0133,-0.1047,35.7749,1.1764,31.1434,-0.412,30.0754,-1.1406,25.7701,-2.4758,49.9499,1.6496
17050.0,6.0,32.0123,-0.1036,35.7866,1.1763,31.1393,-0.4133,30.064,-1.1414,25.7452,-2.4894,49.9662,1.6193
17060.0,6.0,32.0113,-0.1025,35.7984,1.1763,31.1352,-0.4147,30.0526,-1.1423,25.7202,-2.5031,49.9822,1.5883
17070.0,6.0,32.0102,-0.1015,35.8101,1.1762,31.131,-0.4161,30.0412,-1.1432,25.6952,-2.5168,49.998,1.5566
17080.0,6.0,32.0092,-0.1004,35.8219,1.1761,31.1268,-0.4175,30.0297,-1.144,25.67,-2.5305,50.0134,1.5242
17090.0,6.0,32.0082,-0.0993,35.8336,1.1759,31.1227,-0.419,30.0183,-1.1449,25.6446,-2.5443,50.0284,1.491
17100.0,6.0,32.0072,-0.0983,35.8454,1.1758,31.1185,-0.4205,30.0068,-1.1457,25.6191,-2.5582,50.0432,1.4571
17110.0,6.0,32.0063,-0.0972,35.8572,1.1756,31.1143,-0.422,29.9954,-1.1465,25.5934,-2.5722,50.0576,1.4225
17120.0,6.0,32.0053,-0.0961,35.869,1.1755,31.11,-0.4235,29.9839,-1.1473,25.5676,-2.5861,50.0717,1.3873
17130.0,6.0,32.0043,-0.095,35.8806,1.1753,31.1058,-0.425,29.9724,-1.1482,25.5417,-2.6001,50.0853,1.3513
17140.0,6.0,32.0034,-0.094,35.8925,1.1751,31.1015,-0.4266,29.961,-1.149,25.5156,-2.6141,50.0987,1.3147
17150.0,6.0,32.0025,-0.0929,35.9042,1.1749,31.0972,-0.4282,29.9495,-1.1498,25.4894,-2.6282,50.1116,1.2773
17160.0,6.0,32.0015,-0.0918,35.9159,1.1747,31.093,-0.4298,29.938,-1.1506,25.463,-2.6423,50.1242,1.2392
17170.0,6.0,32.0006,-0.0907,35.9276,1.1745,31.0887,-0.4315,29.9265,-1.1514,25.4366,-2.6563,50.1364,1.2005
17180.0,6.0,31.9997,-0.0897,35.9394,1.1742,31.0843,-0.4332,29.915,-1.1521,25.4099,-2.6705,50.1482,1.1611
17190.0,6.0,31.9988,-0.0886,35.9511,1.174,31.08,-0.4349,29.9034,-1.1529,25.3832,-2.6846,50.1596,1.121
17200.0,6.0,31.998,-0.0875,35.9629,1.1737,31.0756,-0.4366,29.8919,-1.1537,25.3562,-2.6988,50.1706,1.0803
17210.0,6.0,31.9971,-0.0864,35.9746,1.1734,31.0713,-0.4384,29.8804,-1.1545,25.3292,-2.713,50.1812,1.0389
17220.0,6.0,31.9962,-0.0853,35.9864,1.1731,31.0668,-0.4402,29.8688,-1.1552,25.3019,-2.7271,50.1914,0.997
17230.0,6.0,31.9954,-0.0843,35.9981,1.1728,31.0625,-0.442,29.8573,-1.156,25.2746,-2.7413,50.2012,0.9543
17240.0,6.0,31.9945,-0.0832,36.0099,1.1725,31.058,-0.4438,29.8457,-1.1568,25.2472,-2.7555,50.2105,0.9111
17250.0,6.0,31.9937,-0.0821,36.0216,1.1722,31.0536,-0.4457,29.8341,-1.1575,25.2195,-2.7697,50.2194,0.8674
17260.0,6.0,31.9929,-0.081,36.0333,1.1719,31.0491,-0.4476,29.8225,-1.1582,25.1917,-2.7839,50.2278,0.8231
17270.0,6.0,31.9921,-0.0799,36.045,1.1715,31.0446,-0.4496,29.8109,-1.159,25.1639,-2.798,50.2358,0.7782
17280.0,6.0,31.9913,-0.0789,36.0567,1.1712,31.0401,-0.4515,29.7993,-1.1597,25.1357,-2.8122,50.2434,0.7327
17290.0,6.0,31.9905,-0.0778,36.0684,1.1708,31.0356,-0.4535,29.7877,-1.1604,25.1075,-2.8263,50.2505,0.6869
17300.0,6.0,31.9897,-0.0767,36.0801,1.1704,31.031,-0.4555,29.7761,-1.1612,25.0792,-2.8404,50.2571,0.6406
17310.0,6.0,31.989,-0.0756,36.0918,1.17,31.0265,-0.4576,29.7645,-1.1619,25.0508,-2.8545,50.2633,0.5939
17320.0,6.0,31.9882,-0.0746,36.1035,1.1697,31.0219,-0.4597,29.7529,-1.1626,25.0221,-2.8686,50.269,0.5465
17330.0,6.0,31.9875,-0.0735,36.1152,1.1692,31.0173,-0.4618,29.7413,-1.1633,24.9934,-2.8826,50.2742,0.499
17340.0,6.0,31.9868,-0.0724,36.1269,1.1688,31.0126,-0.4639,29.7296,-1.164,24.9645,-2.8965,50.279,0.4509
17350.0,6.0,31.986,-0.0713,36.1385,1.1684,31.008,-0.4661,29.718,-1.1647,24.9355,-2.9102,50.2832,0.4027
17360.0,6.0,31.9853,-0.0702,36.1502,1.168,31.0033,-0.4683,29.7064,-1.1654,24.9063,-2.9238,50.287,0.354
17370.0,6.0,31.9846,-0.0691,36.1619,1.1675,30.9986,-0.4705,29.6947,-1.1661,24.877,-2.9372,50.2903,0.3055
17380.0,6.0,31.984,-0.0681,36.1736,1.1671,30.9939,-0.4728,29.683,-1.1667,24.8476,-2.9505,50.2931,0.2575
17390.0,6.0,31.9833,-0.067,36.1852,1.1666,30.9892,-0.475,29.6713,-1.1674,24.818,-2.9637,50.2955,0.21
17400.0,6.0,31.9826,-0.0659,36.1969,1.1661,30.9844,-0.4774,29.6596,-1.1681,24.7883,-2.9768,50.2973,0.1631
17410.0,6.0,31.9819,-0.0648,36.2086,1.1657,30.9797,-0.4797,29.648,-1.1687,24.7585,-2.9898,50.2987,0.1166
17420.0,6.0,31.9813,-0.0637,36.2203,1.1651,30.9748,-0.4821,29.6363,-1.1694,24.7285,-3.0026,50.2997,0.0707
17430.0,6.0,31.9807,-0.0626,36.2319,1.1646,30.97,-0.4845,29.6246,-1.17,24.6984,-3.0154,50.3001,0.0252
17440.0,6.0,31.9801,-0.0616,36.2436,1.1641,30.9651,-0.487,29.6128,-1.1707,24.6681,-3.0281,50.3002,-0.0197
17450.0,6.0,31.9795,-0.0605,36.2552,1.1636,30.9602,-0.4895,29.6012,-1.1713,24.6378,-3.0406,50.2998,-0.0642
17460.0,6.0,31.9788,-0.0594,36.2668,1.1631,30.9553,-0.492,29.5895,-1.1719,24.6073,-3.053,50.2989,-0.1083
17470.0,6.0,31.9783,-0.0583,36.2785,1.1626,30.9504,-0.4945,29.5777,-1.1726,24.5767,-3.0654,50.2976,-0.1517
17480.0,6.0,31.9777,-0.0572,36.29,1.162,30.9455,-0.4971,29.5661,-1.1732,24.5461,-3.0777,50.2959,-0.1948
17490.0,6.0,31.9771,-0.0561,36.3017,1.1615,30.9405,-0.4997,29.5543,-1.1738,24.5153,-3.0898,50.2937,-0.2374
17500.0,6.0,31.9766,-0.055,36.3134,1.1609,30.9355,-0.5023,29.5425,-1.1744,24.4842,-3.102,50.2911,-0.2794
17510.0,6.0,31.976,-0.054,36.3249,1.1604,30.9304,-0.505,29.5308,-1.175,24.4531,-3.114,50.2881,-0.3211
17520.0,6.0,31.9755,-0.0529,36.3365,1.1598,30.9254,-0.5077,29.519,-1.1757,24.422,-3.1259,50.2847,-0.3622
17530.0,6.0,31.975,-0.0518,36.348,1.1592,30.9203,-0.5105,29.5073,-1.1763,24.3907,-3.1379,50.2809,-0.403
17540.0,6.0,31.9744,-0.0507,36.3598,1.1586,30.9151,-0.5133,29.4956,-1.1768,24.3592,-3.1497,50.2766,-0.4432
17550.0,6.0,31.974,-0.0496,36.3714,1.158,30.91,-0.5161,29.4837,-1.1774,24.3277,-3.1615,50.272,-0.4831
17560.0,6.0,31.9735,-0.0485,36.3828,1.1574,30.9048,-0.5189,29.4719,-1.178,24.296,-3.1731,50.267,-0.5224
17570.0,6.0,31.973,-0.0474,36.3944,1.1568,30.8996,-0.5218,29.4602,-1.1786,24.2642,-3.1848,50.2615,-0.5613
17580.0,6.0,31.9725,-0.0464,36.406,1.1562,30.8944,-0.5247,29.4484,-1.1792,24.2322,-3.1964,50.2558,-0.5999
17590.0,6.0,31.9721,-0.0453,36.4176,1.1556,30.8891,-0.5277,29.4366,-1.1797,24.2002,-3.208,50.2496,-0.638
17600.0,6.0,31.9716,-0.0442,36.4291,1.1549,30.8838,-0.5307,29.4248,-1.1803,24.1682,-3.2194,50.243,-0.6756
17610.0,6.0,31.9712,-0.0431,36.4406,1.1543,30.8785,-0.5337,29.413,-1.1808,24.1359,-3.2309,50.236,-0.713
17620.0,6.0,31.9707,-0.042,36.4522,1.1537,30.8732,-0.5367,29.4011,-1.1814,24.1035,-3.2423,50.2287,-0.7498
17630.0,6.0,31.9703,-0.0409,36.4637,1.153,30.8678,-0.5399,29.3894,-1.1819,24.071,-3.2537,50.221,-0.7864
17640.0,6.0,31.9699,-0.0398,36.4752,1.1524,30.8624,-0.543,29.3775,-1.1825,24.0384,-3.2651,50.213,-0.8224
17650.0,6.0,31.9695,-0.0387,36.4867,1.1517,30.8569,-0.5462,29.3657,-1.183,24.0057,-3.2764,50.2046,-0.8581
17660.0,6.0,31.9692,-0.0376,36.4983,1.151,30.8514,-0.5494,29.3539,-1.1836,23.973,-3.2876,50.1958,-0.8935
17670.0,6.0,31.9688,-0.0365,36.5098,1.1504,30.8459,-0.5526,29.342,-1.1841,23.94,-3.2988,50.1867,-0.9285
17680.0,6.0,31.9684,-0.0354,36.5213,1.1497,30.8404,-0.5559,29.3302,-1.1846,23.9069,-3.3101,50.1773,-0.9631
17690.0,6.0,31.9681,-0.0344,36.5327,1.149,30.8348,-0.5592,29.3183,-1.1851,23.8738,-3.3212,50.1675,-0.9974
17700.0,6.0,31.9677,-0.0333,36.5443,1.1483,30.8292,-0.5626,29.3065,-1.1857,23.8405,-3.3324,50.1573,-1.0314
17710.0,6.0,31.9674,-0.0322,36.5558,1.1476,30.8236,-0.566,29.2946,-1.1862,23.8071,-3.3436,50.1468,-1.0649
17720.0,6.0,31.9671,-0.0311,36.5672,1.1469,30.8179,-0.5694,29.2827,-1.1867,23.7736,-3.3547,50.136,-1.0982
17730.0,6.0,31.9668,-0.03,36.5786,1.1462,30.8122,-0.5729,29.2709,-1.1872,23.7401,-3.3658,50.1249,-1.1311
17740.0,6.0,31.9665,-0.0289,36.5902,1.1455,30.8065,-0.5764,29.259,-1.1877,23.7064,-3.3769,50.1134,-1.1636
17750.0,6.0,31.9662,-0.0278,36.6016,1.1447,30.8007,-0.5799,29.2472,-1.1881,23.6725,-3.388,50.1016,-1.196
17760.0,6.0,31.9659,-0.0267,36.6131,1.144,30.7948,-0.5835,29.2352,-1.1886,23.6386,-3.399,50.0895,-1.228
17770.0,6.0,31.9657,-0.0256,36.6245,1.1433,30.789,-0.5872,29.2234,-1.1891,23.6045,-3.4101,50.077,-1.2596
17780.0,6.0,31.9654,-0.0245,36.636,1.1425,30.7831,-0.5908,29.2115,-1.1896,23.5703,-3.4211,50.0643,-1.291
17790.0,6.0,31.9652,-0.0234,36.6473,1.1418,30.7772,-0.5945,29.1995,-1.1901,23.536,-3.4322,50.0512,-1.3221
17800.0,6.0,31.9649,-0.0223,36.6587,1.141,30.7712,-0.5983,29.1877,-1.1905,23.5017,-3.4432,50.0379,-1.3528
17810.0,6.0,31.9647,-0.0212,36.6702,1.1403,30.7652,-0.6021,29.1757,-1.191,23.4673,-3.4542,50.0241,-1.3834
17820.0,6.0,31.9645,-0.0201,36.6815,1.1395,30.7591,-0.6059,29.1639,-1.1914,23.4326,-3.4653,50.0102,-1.4136
17830.0,6.0,31.9643,-0.019,36.693,1.1387,30.7531,-0.6098,29.1519,-1.1919,23.398,-3.4763,49.9959,-1.4436
17840.0,6.0,31.9642,-0.0179,36.7043,1.138,30.747,-0.6137,29.1401,-1.1923,23.3632,-3.4873,49.9813,-1.4734
17850.0,6.0,31.964,-0.0169,36.7156,1.1372,30.7408,-0.6176,29.1281,-1.1928,23.3281,-3.4984,49.9664,-1.5029
17860.0,6.0,31.9638,-0.0158,36.7271,1.1364,30.7346,-0.6217,29.1161,-1.1932,23.2931,-3.5094,49.9512,-1.5321
17870.0,6.0,31.9637,-0.0147,36.7385,1.1356,30.7284,-0.6257,29.1043,-1.1937,23.2579,-3.5205,49.9358,-1.5611
17880.0,6.0,31.9635,-0.0136,36.7498,1.1348,30.7221,-0.6297,29.0923,-1.1941,23.2228,-3.5315,49.92,-1.5899
17890.0,6.0,31.9634,-0.0125,36.7612,1.134,30.7158,-0.6339,29.0804,-1.1945,23.1873,-3.5426,49.904,-1.6184
17900.0,6.0,31.9633,-0.0114,36.7725,1.1332,30.7094,-0.6381,29.0684,-1.1949,23.1519,-3.5536,49.8876,-1.6467
17910.0,6.0,31.9632,-0.0103,36.7837,1.1324,30.703,-0.6423,29.0564,-1.1953,23.1163,-3.5647,49.871,-1.6748
17920.0,6.0,31.9631,-0.0092,36.7951,1.1316,30.6965,-0.6465,29.0445,-1.1957,23.0806,-3.5758,49.8541,-1.7027
17930.0,6.0,31.963,-0.0081,36.8065,1.1308,30.6901,-0.6508,29.0325,-1.1962,23.0448,-3.5869,49.837,-1.7303
17940.0,6.0,31.9629,-0.007,36.8177,1.13,30.6836,-0.6551,29.0206,-1.1965,23.0089,-3.598,49.8196,-1.7577
17950.0,6.0,31.9628,-0.0059,36.8291,1.1291,30.677,-0.6595,29.0086,-1.1969,22.9729,-3.6091,49.8018,-1.785
17960.0,6.0,31.9628,-0.0048,36.8403,1.1283,30.6704,-0.6639,28.9966,-1.1973,22.9366,-3.6202,49.7838,-1.8121
17970.0,6.0,31.9627,-0.0037,36.8515,1.1275,30.6637,-0.6684,28.9847,-1.1977,22.9003,-3.6314,49.7656,-1.839
17980.0,6.0,31.9627,-0.0026,36.8629,1.1266,30.657,-0.6729,28.9727,-1.1981,22.864,-3.6426,49.7471,-1.8656
17990.0,6.0,31.9627,-0.0015,36.8741,1.1258,30.6502,-0.6774,28.9606,-1.1985,22.8275,-3.6538,49.7283,-1.8921
18000.0,5.0,31.9627,-0.0004,36.8854,1.125,30.6434,-0.682,28.9487,-1.1989,nan,nan,49.7092,-1.9185
18010.0,5.0,31.9627,0.0007,36.8966,1.1241,30.6366,-0.6866,28.9367,-1.1992,nan,nan,49.6899,-1.9447
18020.0,5.0,31.9627,0.0018,36.9079,1.1232,30.6297,-0.6913,28.9247,-1.1996,nan,nan,49.6703,-1.9707
18030.0,5.0,31.9627,0.0029,36.9191,1.1224,30.6228,-0.696,28.9127,-1.2,nan,nan,49.6505,-1.9965
18040.0,5.0,31.9628,0.004,36.9304,1.1215,30.6158,-0.7008,28.9007,-1.2003,nan,nan,49.6304,-2.0222
18050.0,5.0,31.9628,0.0051,36.9415,1.1206,30.6088,-0.7056,28.8887,-1.2007,nan,nan,49.6101,-2.0478
18060.0,5.0,31.9629,0.0062,36.9527,1.1198,30.6017,-0.7105,28.8767,-1.201,nan,nan,49.5894,-2.0732
18070.0,5.0,31.9629,0.0073,36.9638,1.1189,30.5946,-0.7154,28.8647,-1.2014,nan,nan,49.5686,-2.0984
18080.0,5.0,31.963,0.0084,36.9751,1.118,30.5874,-0.7203,28.8526,-1.2017,nan,nan,49.5475,-2.1235
18090.0,5.0,31.9631,0.0095,36.9862,1.1171,30.5801,-0.7253,28.8407,-1.202,nan,nan,49.5262,-2.1484
18100.0,5.0,31.9632,0.0106,36.9975,1.1162,30.5729,-0.7303,28.8286,-1.2023,nan,nan,49.5045,-2.1733
18110.0,5.0,31.9633,0.0117,37.0086,1.1153,30.5655,-0.7354,28.8166,-1.2027,nan,nan,49.4826,-2.198
18120.0,5.0,31.9634,0.0128,37.0197,1.1144,30.5581,-0.7405,28.8046,-1.203,nan,nan,49.4605,-2.2226
18130.0,5.0,31.9636,0.0139,37.0308,1.1135,30.5507,-0.7457,28.7926,-1.2033,nan,nan,49.4382,-2.2471
18140.0,5.0,31.9637,0.015,37.042,1.1126,30.5432,-0.7509,28.7805,-1.2036,nan,nan,49.4156,-2.2715
18150.0,5.0,31.9639,0.016,37.0531,1.1117,30.5357,-0.7561,28.7685,-1.2039,nan,nan,49.3927,-2.2957
18160.0,5.0,31.964,0.0171,37.0642,1.1108,30.5281,-0.7615,28.7565,-1.2042,nan,nan,49.3697,-2.3199
18170.0,5.0,31.9642,0.0182,37.0753,1.1099,30.5205,-0.7668,28.7444,-1.2045,nan,nan,49.3464,-2.3439
18180.0,5.0,31.9644,0.0193,37.0865,1.1089,30.5128,-0.7722,28.7323,-1.2048,nan,nan,49.3228,-2.3679
18190.0,5.0,31.9646,0.0203,37.0976,1.108,30.505,-0.7776,28.7203,-1.205,nan,nan,49.299,-2.3917
18200.0,5.0,31.9648,0.0214,37.1086,1.1071,30.4972,-0.7831,28.7082,-1.2053,nan,nan,49.275,-2.4155
18210.0,5.0,31.965,0.0225,37.1197,1.1062,30.4894,-0.7886,28.6962,-1.2056,nan,nan,49.2507,-2.4391
18220.0,5.0,31.9653,0.0235,37.1307,1.1052,30.4815,-0.7941,28.6842,-1.2058,nan,nan,49.2262,-2.4627
18230.0,5.0,31.9655,0.0246,37.1418,1.1043,30.4735,-0.7998,28.6721,-1.206,nan,nan,49.2015,-2.4862
18240.0,5.0,31.9657,0.0257,37.1528,1.1033,30.4655,-0.8054,28.66,-1.2063,nan,nan,49.1765,-2.5096
18250.0,5.0,31.966,0.0267,37.1638,1.1024,30.4574,-0.8111,28.6479,-1.2065,nan,nan,49.1513,-2.5329
18260.0,5.0,31.9663,0.0278,37.1749,1.1014,30.4492,-0.8168,28.6358,-1.2067,nan,nan,49.1258,-2.5562
18270.0,5.0,31.9666,0.0288,37.1859,1.1005,30.4411,-0.8226,28.6238,-1.2069,nan,nan,49.1001,-2.5794
18280.0,5.0,31.9669,0.0299,37.1969,1.0995,30.4327,-0.8284,28.6118,-1.2071,nan,nan,49.0743,-2.6024
18290.0,5.0,31.9672,0.0309,37.2079,1.0985,30.4245,-0.8343,28.5997,-1.2072,nan,nan,49.0481,-2.6255
18300.0,5.0,31.9675,0.032,37.2189,1.0976,30.4161,-0.8401,28.5876,-1.2074,nan,nan,49.0217,-2.6485
18310.0,5.0,31.9678,0.033,37.2298,1.0966,30.4077,-0.8461,28.5755,-1.2076,nan,nan,48.9951,-2.6714
18320.0,5.0,31.9681,0.034,37.2408,1.0956,30.3992,-0.8521,28.5635,-1.2077,nan,nan,48.9683,-2.6943
18330.0,5.0,31.9685,0.0351,37.2517,1.0947,30.3906,-0.8581,28.5514,-1.2079,nan,nan,48.9412,-2.7171
18340.0,5.0,31.9688,0.0361,37.2627,1.0937,30.382,-0.8641,28.5393,-1.208,nan,nan,48.9139,-2.7399
18350.0,5.0,31.9692,0.0372,37.2736,1.0927,30.3734,-0.8702,28.5272,-1.2081,nan,nan,48.8865,-2.7626
18360.0,5.0,31.9696,0.0382,37.2845,1.0917,30.3646,-0.8764,28.5151,-1.2082,nan,nan,48.8587,-2.7853
18370.0,5.0,31.97,0.0392,37.2955,1.0907,30.3558,-0.8826,28.503,-1.2083,nan,nan,48.8307,-2.8079
18380.0,5.0,31.9704,0.0402,37.3063,1.0897,30.347,-0.8888,28.491,-1.2084,nan,nan,48.8025,-2.8305
18390.0,5.0,31.9708,0.0413,37.3173,1.0887,30.3381,-0.895,28.4789,-1.2085,nan,nan,48.7741,-2.853
18400.0,5.0,31.9712,0.0423,37.3281,1.0877,30.329,-0.9013,28.4668,-1.2086,nan,nan,48.7454,-2.8756
18410.0,5.0,31.9716,0.0433,37.3389,1.0867,30.32,-0.9076,28.4547,-1.2087,nan,nan,48.7166,-2.898
18420.0,5.0,31.9721,0.0443,37.3499,1.0857,30.3109,-0.914,28.4426,-1.2087,nan,nan,48.6875,-2.9204
18430.0,5.0,31.9725,0.0453,37.3607,1.0847,30.3017,-0.9204,28.4305,-1.2088,nan,nan,48.6582,-2.9428
18440.0,5.0,31.973,0.0463,37.3716,1.0837,30.2925,-0.9269,28.4185,-1.2088,nan,nan,48.6286,-2.9652
18450.0,5.0,31.9734,0.0474,37.3824,1.0826,30.2832,-0.9334,28.4064,-1.2089,nan,nan,48.5989,-2.9875
18460.0,5.0,31.9739,0.0484,37.3932,1.0816,30.2738,-0.9399,28.3943,-1.2089,nan,nan,48.5689,-3.0098
18470.0,5.0,31.9744,0.0494,37.404,1.0806,30.2644,-0.9464,28.3822,-1.2089,nan,nan,48.5387,-3.0321
18480.0,5.0,31.9749,0.0504,37.4149,1.0796,30.2549,-0.953,28.3701,-1.2089,nan,nan,48.5083,-3.0544
18490.0,5.0,31.9754,0.0514,37.4255,1.0785,30.2454,-0.9596,28.3581,-1.2089,nan,nan,48.4776,-3.0766
18500.0,5.0,31.9759,0.0524,37.4364,1.0775,30.2357,-0.9662,28.3459,-1.2089,nan,nan,48.4467,-3.0988
18510.0,5.0,31.9765,0.0534,37.4472,1.0764,30.226,-0.9729,28.3338,-1.2089,nan,nan,48.4156,-3.121
18520.0,5.0,31.977,0.0544,37.4578,1.0754,30.2162,-0.9796,28.3217,-1.2088,nan,nan,48.3843,-3.1432
18530.0,5.0,31.9775,0.0554,37.4686,1.0744,30.2064,-0.9863,28.3097,-1.2088,nan,nan,48.3527,-3.1654
18540.0,5.0,31.9781,0.0563,37.4795,1.0733,30.1965,-0.9931,28.2976,-1.2087,nan,nan,48.321,-3.1874
18550.0,5.0,31.9787,0.0573,37.4901,1.0722,30.1866,-0.9999,28.2855,-1.2087,nan,nan,48.289,-3.2093
18560.0,5.0,31.9792,0.0583,37.5008,1.0712,30.1765,-1.0067,28.2733,-1.2086,nan,nan,48.2568,-3.231
18570.0,5.0,31.9798,0.0593,37.5116,1.0701,30.1664,-1.0135,28.2613,-1.2085,nan,nan,48.2243,-3.2527
18580.0,5.0,31.9804,0.0603,37.5222,1.069,30.1563,-1.0203,28.2492,-1.2085,nan,nan,48.1917,-3.2741
18590.0,5.0,31.981,0.0612,37.5329,1.068,30.146,-1.0273,28.2372,-1.2084,nan,nan,48.1589,-3.2955
18600.0,5.0,31.9817,0.0622,37.5435,1.0669,30.1357,-1.0341,28.225,-1.2082,nan,nan,48.1258,-3.3166
18610.0,5.0,31.9823,0.0632,37.5543,1.0658,30.1254,-1.041,28.213,-1.2081,nan,nan,48.0925,-3.3377
18620.0,5.0,31.9829,0.0642,37.565,1.0647,30.1149,-1.048,28.2009,-1.208,nan,nan,48.0591,-3.3586
18630.0,5.0,31.9836,0.0651,37.5756,1.0637,30.1044,-1.0549,28.1888,-1.2079,nan,nan,48.0254,-3.3794
18640.0,5.0,31.9842,0.0661,37.5863,1.0626,30.0938,-1.0619,28.1767,-1.2077,nan,nan,47.9915,-3.4
18650.0,5.0,31.9849,0.067,37.5967,1.0615,30.0831,-1.069,28.1647,-1.2076,nan,nan,47.9574,-3.4205
18660.0,5.0,31.9855,0.068,37.6074,1.0604,30.0724,-1.0759,28.1526,-1.2074,nan,nan,47.9231,-3.4409
18670.0,5.0,31.9862,0.0689,37.618,1.0593,30.0616,-1.083,28.1405,-1.2073,nan,nan,47.8886,-3.4611
18680.0,5.0,31.9869,0.0699,37.6286,1.0582,30.0507,-1.09,28.1284,-1.2071,nan,nan,47.8539,-3.4812
18690.0,5.0,31.9877,0.0709,37.6392,1.0571,30.0398,-1.0971,28.1164,-1.2069,nan,nan,47.8189,-3.5012
18700.0,5.0,31.9884,0.0718,37.6497,1.056,30.0287,-1.1042,28.1043,-1.2067,nan,nan,47.7838,-3.5211
18710.0,5.0,31.9891,0.0728,37.6603,1.0549,30.0178,-1.1112,28.0922,-1.2065,nan,nan,47.7485,-3.5408
18720.0,5.0,31.9898,0.0737,37.6708,1.0538,30.0066,-1.1183,28.0802,-1.2063,nan,nan,47.7131,-3.5604
18730.0,5.0,31.9906,0.0746,37.6814,1.0527,29.9954,-1.1253,28.0681,-1.2061,nan,nan,47.6774,-3.5798
18740.0,5.0,31.9913,0.0756,37.6919,1.0515,29.9841,-1.1325,28.0561,-1.2058,nan,nan,47.6414,-3.5992
18750.0,5.0,31.9921,0.0765,37.7025,1.0504,29.9727,-1.1395,28.044,-1.2056,nan,nan,47.6053,-3.6184
18760.0,5.0,31.9928,0.0774,37.7129,1.0493,29.9613,-1.1466,28.032,-1.2053,nan,nan,47.5691,-3.6375
18770.0,5.0,31.9936,0.0784,37.7234,1.0481,29.9498,-1.1537,28.0198,-1.2051,nan,nan,47.5326,-3.6564
18780.0,5.0,31.9944,0.0793,37.7338,1.047,29.9382,-1.1608,28.0079,-1.2048,nan,nan,47.4959,-3.6753
18790.0,5.0,31.9952,0.0802,37.7444,1.0459,29.9266,-1.1679,27.9957,-1.2045,nan,nan,47.4591,-3.694
18800.0,5.0,31.996,0.0811,37.7548,1.0447,29.9148,-1.175,27.9838,-1.2042,nan,nan,47.422,-3.7126
18810.0,5.0,31.9968,0.0821,37.7653,1.0436,29.903,-1.1821,27.9717,-1.2039,nan,nan,47.3848,-3.7311
18820.0,5.0,31.9977,0.083,37.7757,1.0424,29.8912,-1.1892,27.9597,-1.2036,nan,nan,47.3475,-3.7494
18830.0,5.0,31.9985,0.0839,37.7861,1.0413,29.8792,-1.1963,27.9476,-1.2033,nan,nan,47.3098,-3.7676
18840.0,5.0,31.9993,0.0848,37.7965,1.0401,29.8672,-1.2034,27.9356,-1.203,nan,nan,47.2721,-3.7857
18850.0,5.0,32.0002,0.0857,37.8068,1.039,29.8551,-1.2104,27.9236,-1.2026,nan,nan,47.2341,-3.8037
18860.0,5.0,32.001,0.0866,37.8172,1.0378,29.8431,-1.2174,27.9115,-1.2023,nan,nan,47.196,-3.8216
18870.0,5.0,32.0019,0.0875,37.8276,1.0366,29.8309,-1.2245,27.8995,-1.2019,nan,nan,47.1577,-3.8393
18880.0,5.0,32.0028,0.0884,37.838,1.0355,29.8186,-1.2315,27.8875,-1.2015,nan,nan,47.1192,-3.857
18890.0,5.0,32.0037,0.0893,37.8483,1.0343,29.8062,-1.2385,27.8755,-1.2012,nan,nan,47.0806,-3.8744
18900.0,5.0,32.0046,0.0902,37.8586,1.0331,29.7938,-1.2455,27.8635,-1.2008,nan,nan,47.0418,-3.8919
18910.0,5.0,32.0055,0.0911,37.869,1.0319,29.7813,-1.2525,27.8514,-1.2004,nan,nan,47.0027,-3.9092
18920.0,5.0,32.0064,0.092,37.8793,1.0308,29.7688,-1.2594,27.8395,-1.2,nan,nan,46.9635,-3.9263
18930.0,5.0,32.0073,0.0929,37.8896,1.0295,29.7561,-1.2663,27.8275,-1.1996,nan,nan,46.9241,-3.9434
18940.0,5.0,32.0083,0.0938,37.8999,1.0284,29.7435,-1.2732,27.8155,-1.1991,nan,nan,46.8847,-3.9603
18950.0,5.0,32.0092,0.0947,37.9102,1.0272,29.7306,-1.2801,27.8035,-1.1987,nan,nan,46.845,-3.9771
18960.0,5.0,32.0101,0.0956,37.9205,1.026,29.7178,-1.2868,27.7915,-1.1982,nan,nan,46.8052,-3.9938
18970.0,5.0,32.0111,0.0965,37.9307,1.0248,29.7049,-1.2935,27.7796,-1.1978,nan,nan,46.7652,-4.0104
18980.0,5.0,32.0121,0.0973,37.9409,1.0236,29.692,-1.3,27.7675,-1.1973,nan,nan,46.7249,-4.027
18990.0,5.0,32.0131,0.0982,37.9512,1.0223,29.6789,-1.3066,27.7556,-1.1968,nan,nan,46.6845,-4.0433
19000.0,5.0,32.0141,0.0991,37.9614,1.0211,29.6658,-1.313,27.7437,-1.1964,nan,nan,46.644,-4.0596
19010.0,5.0,32.015,0.1,37.9716,1.0199,29.6526,-1.3194,27.7317,-1.1959,nan,nan,46.6034,-4.0757
19020.0,5.0,32.0161,0.1008,37.9818,1.0187,29.6394,-1.3257,27.7197,-1.1953,nan,nan,46.5626,-4.0917
19030.0,5.0,32.0171,0.1017,37.992,1.0175,29.6262,-1.332,27.7078,-1.1948,nan,nan,46.5215,-4.1076
19040.0,5.0,32.0181,0.1026,38.0022,1.0162,29.6128,-1.3382,27.6958,-1.1943,nan,nan,46.4804,-4.1234
19050.0,5.0,32.0191,0.1034,38.0123,1.015,29.5994,-1.3442,27.6838,-1.1938,nan,nan,46.4391,-4.1391
19060.0,5.0,32.0201,0.1043,38.0225,1.0138,29.5859,-1.3503,27.6719,-1.1932,nan,nan,46.3977,-4.1547
19070.0,5.0,32.0212,0.1051,38.0326,1.0125,29.5724,-1.3562,27.66,-1.1927,nan,nan,46.356,-4.1702
19080.0,5.0,32.0223,0.106,38.0426,1.0113,29.5588,-1.3621,27.648,-1.1921,nan,nan,46.3142,-4.1855
19090.0,5.0,32.0233,0.1068,38.0528,1.01,29.5451,-1.3679,27.6361,-1.1915,nan,nan,46.2723,-4.2007
19100.0,5.0,32.0244,0.1077,38.0629,1.0088,29.5314,-1.3737,27.6242,-1.1909,nan,nan,46.2302,-4.2159
19110.0,5.0,32.0255,0.1085,38.073,1.0075,29.5176,-1.3793,27.6123,-1.1903,nan,nan,46.188,-4.2309
19120.0,5.0,32.0266,0.1094,38.083,1.0063,29.5039,-1.3849,27.6004,-1.1897,nan,nan,46.1456,-4.2458
19130.0,5.0,32.0277,0.1102,38.0931,1.005,29.4899,-1.3905,27.5885,-1.1891,nan,nan,46.1031,-4.2606
19140.0,5.0,32.0288,0.1111,38.1031,1.0037,29.4761,-1.3959,27.5766,-1.1885,nan,nan,46.0604,-4.2753
19150.0,5.0,32.0299,0.1119,38.1132,1.0025,29.462,-1.4014,27.5648,-1.1879,nan,nan,46.0175,-4.2899
19160.0,5.0,32.031,0.1127,38.1232,1.0012,29.448,-1.4067,27.5529,-1.1872,nan,nan,45.9745,-4.3043
19170.0,5.0,32.0321,0.1135,38.1333,0.9999,29.4339,-1.4119,27.541,-1.1866,nan,nan,45.9315,-4.3186
19180.0,5.0,32.0333,0.1144,38.1432,0.9986,29.4198,-1.4172,27.5292,-1.1859,nan,nan,45.8881,-4.3328
19190.0,5.0,32.0344,0.1152,38.1531,0.9973,29.4055,-1.4223,27.5173,-1.1852,nan,nan,45.8448,-4.3469
19200.0,5.0,32.0356,0.116,38.1631,0.9961,29.3913,-1.4274,27.5055,-1.1845,nan,nan,45.8012,-4.3609
19210.0,5.0,32.0367,0.1169,38.1731,0.9948,29.377,-1.4324,27.4936,-1.1838,nan,nan,45.7576,-4.3747
19220.0,5.0,32.0379,0.1177,38.183,0.9935,29.3626,-1.4373,27.4818,-1.1831,nan,nan,45.7138,-4.3885
19230.0,5.0,32.0391,0.1185,38.193,0.9922,29.3483,-1.4422,27.47,-1.1824,nan,nan,45.6698,-4.4021
19240.0,5.0,32.0403,0.1193,38.2028,0.9908,29.3338,-1.447,27.4582,-1.1817,nan,nan,45.6257,-4.4156
19250.0,5.0,32.0415,0.1201,38.2127,0.9895,29.3194,-1.4517,27.4463,-1.1809,nan,nan,45.5815,-4.429
19260.0,5.0,32.0427,0.1209,38.2226,0.9882,29.3048,-1.4564,27.4345,-1.1802,nan,nan,45.5372,-4.4422
19270.0,5.0,32.0439,0.1217,38.2325,0.9869,29.2902,-1.4611,27.4227,-1.1794,nan,nan,45.4926,-4.4554
19280.0,5.0,32.0451,0.1225,38.2424,0.9856,29.2755,-1.4656,27.411,-1.1786,nan,nan,45.448,-4.4684
19290.0,5.0,32.0463,0.1233,38.2523,0.9842,29.2609,-1.4701,27.3991,-1.1779,nan,nan,45.4033,-4.4813
19300.0,5.0,32.0476,0.1241,38.2621,0.9829,29.2461,-1.4746,27.3874,-1.1771,nan,nan,45.3584,-4.4941
19310.0,5.0,32.0488,0.1249,38.272,0.9816,29.2314,-1.479,27.3756,-1.1762,nan,nan,45.3135,-4.5067
19320.0,5.0,32.0501,0.1257,38.2817,0.9802,29.2166,-1.4833,27.3638,-1.1754,nan,nan,45.2683,-4.5192
19330.0,5.0,32.0513,0.1265,38.2915,0.9789,29.2017,-1.4876,27.3521,-1.1746,nan,nan,45.223,-4.5316
19340.0,5.0,32.0526,0.1273,38.3013,0.9775,29.1868,-1.4918,27.3403,-1.1738,nan,nan,45.1776,-4.5438
19350.0,5.0,32.0539,0.1281,38.311,0.9762,29.1719,-1.496,27.3286,-1.1729,nan,nan,45.1321,-4.5559
19360.0,5.0,32.0552,0.1289,38.3208,0.9748,29.1569,-1.5001,27.3169,-1.1721,nan,nan,45.0865,-4.5679
19370.0,5.0,32.0565,0.1296,38.3305,0.9735,29.1419,-1.5041,27.3052,-1.1712,nan,nan,45.0408,-4.5797
19380.0,5.0,32.0578,0.1304,38.3403,0.9721,29.1268,-1.5081,27.2935,-1.1703,nan,nan,44.995,-4.5914
19390.0,5.0,32.0591,0.1312,38.3499,0.9707,29.1118,-1.5121,27.2818,-1.1694,nan,nan,44.9489,-4.603
19400.0,5.0,32.0604,0.132,38.3597,0.9693,29.0966,-1.5159,27.2701,-1.1685,nan,nan,44.9029,-4.6144
19410.0,5.0,32.0617,0.1327,38.3694,0.968,29.0814,-1.5198,27.2585,-1.1676,nan,nan,44.8567,-4.6256
19420.0,5.0,32.063,0.1335,38.379,0.9666,29.0662,-1.5236,27.2467,-1.1667,nan,nan,44.8103,-4.6368
19430.0,5.0,32.0644,0.1343,38.3887,0.9652,29.051,-1.5273,27.2351,-1.1657,nan,nan,44.764,-4.6477
19440.0,5.0,32.0657,0.135,38.3984,0.9638,29.0356,-1.531,27.2235,-1.1648,nan,nan,44.7174,-4.6586
19450.0,5.0,32.0671,0.1358,38.408,0.9624,29.0203,-1.5346,27.2118,-1.1638,nan,nan,44.6708,-4.6693
19460.0,5.0,32.0684,0.1365,38.4176,0.961,29.005,-1.5382,27.2001,-1.1629,nan,nan,44.6241,-4.6798
19470.0,5.0,32.0698,0.1373,38.4273,0.9596,28.9896,-1.5417,27.1886,-1.1619,nan,nan,44.5771,-4.6902
19480.0,5.0,32.0712,0.138,38.4369,0.9582,28.9742,-1.5452,27.1769,-1.1609,nan,nan,44.5302,-4.7003
19490.0,5.0,32.0726,0.1388,38.4464,0.9568,28.9586,-1.5486,27.1653,-1.1599,nan,nan,44.4832,-4.7104
19500.0,5.0,32.074,0.1395,38.456,0.9553,28.9431,-1.552,27.1537,-1.1589,nan,nan,44.4359,-4.7203
19510.0,5.0,32.0754,0.1403,38.4655,0.9539,28.9276,-1.5553,27.1422,-1.1578,nan,nan,44.3888,-4.73
19520.0,5.0,32.0768,0.141,38.4751,0.9525,28.9121,-1.5586,27.1306,-1.1568,nan,nan,44.3414,-4.7395
19530.0,5.0,32.0782,0.1417,38.4845,0.9511,28.8965,-1.5619,27.119,-1.1557,nan,nan,44.294,-4.7489
19540.0,5.0,32.0796,0.1425,38.494,0.9496,28.8807,-1.5651,27.1074,-1.1547,nan,nan,44.2465,-4.7581
19550.0,5.0,32.081,0.1432,38.5035,0.9482,28.8652,-1.5682,27.0959,-1.1536,nan,nan,44.1988,-4.7671
19560.0,5.0,32.0825,0.144,38.513,0.9467,28.8495,-1.5713,27.0844,-1.1525,nan,nan,44.1511,-4.776
19570.0,5.0,32.0839,0.1447,38.5225,0.9453,28.8337,-1.5744,27.0728,-1.1514,nan,nan,44.1033,-4.7846
19580.0,5.0,32.0854,0.1454,38.5319,0.9438,28.818,-1.5774,27.0613,-1.1503,nan,nan,44.0554,-4.7931
19590.0,5.0,32.0868,0.1461,38.5414,0.9424,28.8022,-1.5804,27.0498,-1.1492,nan,nan,44.0075,-4.8014
19600.0,5.0,32.0883,0.1469,38.5507,0.9409,28.7863,-1.5834,27.0383,-1.148,nan,nan,43.9593,-4.8095
19610.0,5.0,32.0898,0.1476,38.5602,0.9394,28.7704,-1.5862,27.0268,-1.1469,nan,nan,43.9113,-4.8174
19620.0,5.0,32.0912,0.1483,38.5695,0.938,28.7547,-1.5891,27.0154,-1.1457,nan,nan,43.863,-4.8251
19630.0,5.0,32.0927,0.149,38.5789,0.9365,28.7387,-1.5919,27.0039,-1.1446,nan,nan,43.8147,-4.8325
19640.0,5.0,32.0942,0.1497,38.5882,0.935,28.7227,-1.5947,26.9925,-1.1434,nan,nan,43.7663,-4.8398
19650.0,5.0,32.0957,0.1504,38.5976,0.9335,28.7068,-1.5974,26.9811,-1.1422,nan,nan,43.718,-4.8469
19660.0,5.0,32.0972,0.1511,38.6069,0.932,28.6908,-1.6001,26.9697,-1.141,nan,nan,43.6694,-4.8538
19670.0,5.0,32.0987,0.1518,38.6162,0.9305,28.6748,-1.6028,26.9583,-1.1398,nan,nan,43.6208,-4.8604
19680.0,5.0,32.1003,0.1525,38.6256,0.929,28.6587,-1.6054,26.9469,-1.1385,nan,nan,43.5723,-4.8668
19690.0,5.0,32.1018,0.1533,38.6349,0.9275,28.6426,-1.608,26.9355,-1.1373,nan,nan,43.5235,-4.873
19700.0,5.0,32.1033,0.1539,38.6441,0.926,28.6267,-1.6105,26.9241,-1.136,nan,nan,43.4748,-4.879
19710.0,5.0,32.1049,0.1546,38.6533,0.9245,28.6105,-1.613,26.9128,-1.1348,nan,nan,43.4259,-4.8848
19720.0,5.0,32.1064,0.1553,38.6626,0.923,28.5944,-1.6155,26.9015,-1.1335,nan,nan,43.377,-4.8903
19730.0,5.0,32.108,0.156,38.6718,0.9214,28.5782,-1.6179,26.8901,-1.1322,nan,nan,43.3281,-4.8955
19740.0,5.0,32.1096,0.1567,38.681,0.9199,28.562,-1.6203,26.8788,-1.1309,nan,nan,43.2791,-4.9005
19750.0,5.0,32.1111,0.1574,38.6902,0.9184,28.5458,-1.6227,26.8675,-1.1296,nan,nan,43.2301,-4.9052
19760.0,5.0,32.1127,0.1581,38.6994,0.9168,28.5295,-1.625,26.8562,-1.1282,nan,nan,43.181,-4.9096
19770.0,5.0,32.1143,0.1588,38.7085,0.9153,28.5132,-1.6273,26.845,-1.1269,nan,nan,43.1319,-4.9135
19780.0,5.0,32.1159,0.1594,38.7177,0.9137,28.4971,-1.6295,26.8336,-1.1255,nan,nan,43.0829,-4.9172
19790.0,5.0,32.1175,0.1601,38.7269,0.9122,28.4807,-1.6318,26.8224,-1.1242,nan,nan,43.0336,-4.9205
19800.0,5.0,32.1191,0.1608,38.7359,0.9106,28.4644,-1.634,26.8112,-1.1228,nan,nan,42.9844,-4.9235
19810.0,5.0,32.1207,0.1614,38.745,0.909,28.4479,-1.6362,26.8,-1.1214,nan,nan,42.9351,-4.9262
19820.0,5.0,32.1223,0.1621,38.7541,0.9075,28.4316,-1.6383,26.7888,-1.12,nan,nan,42.8859,-4.9286
19830.0,5.0,32.1239,0.1628,38.7631,0.9059,28.4152,-1.6404,26.7776,-1.1186,nan,nan,42.8365,-4.9307
19840.0,5.0,32.1256,0.1634,38.7722,0.9043,28.3987,-1.6425,26.7664,-1.1171,nan,nan,42.7872,-4.9325
19850.0,5.0,32.1272,0.1641,38.7813,0.9027,28.3824,-1.6445,26.7552,-1.1157,nan,nan,42.7379,-4.9341
19860.0,5.0,32.1289,0.1647,38.7903,0.9011,28.3659,-1.6465,26.7441,-1.1142,nan,nan,42.6885,-4.9354
19870.0,5.0,32.1305,0.1654,38.7993,0.8995,28.3495,-1.6485,26.733,-1.1128,nan,nan,42.6393,-4.9365
19880.0,5.0,32.1321,0.166,38.8083,0.8979,28.3329,-1.6504,26.7218,-1.1113,nan,nan,42.5898,-4.9373
19890.0,5.0,32.1338,0.1667,38.8172,0.8963,28.3164,-1.6523,26.7107,-1.1098,nan,nan,42.5405,-4.9379
19900.0,5.0,32.1355,0.1673,38.8262,0.8947,28.2999,-1.6542,26.6996,-1.1083,nan,nan,42.4911,-4.9383
19910.0,5.0,32.1372,0.168,38.8351,0.8931,28.2833,-1.6561,26.6886,-1.1068,nan,nan,42.4417,-4.9385
19920.0,5.0,32.1389,0.1686,38.844,0.8915,28.2667,-1.658,26.6775,-1.1052,nan,nan,42.3923,-4.9385
19930.0,5.0,32.1405,0.1693,38.8529,0.8899,28.2503,-1.6598,26.6664,-1.1036,nan,nan,42.3429,-4.9383
19940.0,5.0,32.1422,0.1699,38.8619,0.8882,28.2336,-1.6615,26.6554,-1.1021,nan,nan,42.2936,-4.938
19950.0,5.0,32.1439,0.1705,38.8708,0.8866,28.217,-1.6633,26.6445,-1.1005,nan,nan,42.2442,-4.9374
19960.0,5.0,32.1456,0.1712,38.8796,0.8849,28.2003,-1.665,26.6334,-1.0989,nan,nan,42.1947,-4.9367
19970.0,5.0,32.1474,0.1718,38.8885,0.8833,28.1836,-1.6667,26.6225,-1.0973,nan,nan,42.1454,-4.9359
19980.0,5.0,32.1491,0.1724,38.8973,0.8817,28.167,-1.6684,26.6115,-1.0957,nan,nan,42.0961,-4.9349
19990.0,5.0,32.1508,0.173,38.9061,0.88,28.1503,-1.6701,26.6005,-1.094,nan,nan,42.0467,-4.9338
20000.0,5.0,32.1525,0.1736,38.9149,0.8783,28.1336,-1.6717,26.5896,-1.0924,nan,nan,41.9974,-4.9326
20010.0,5.0,32.1543,0.1743,38.9236,0.8767,28.1169,-1.6733,26.5787,-1.0907,nan,nan,41.9481,-4.9312
20020.0,5.0,32.156,0.1749,38.9324,0.875,28.1001,-1.6749,26.5678,-1.0891,nan,nan,41.8988,-4.9297
20030.0,5.0,32.1578,0.1755,38.9411,0.8733,28.0835,-1.6764,26.5569,-1.0874,nan,nan,41.8495,-4.9282
20040.0,5.0,32.1595,0.1761,38.9499,0.8717,28.0666,-1.678,26.546,-1.0857,nan,nan,41.8002,-4.9265
20050.0,5.0,32.1613,0.1767,38.9585,0.87,28.0498,-1.6795,26.5352,-1.084,nan,nan,41.751,-4.9248
20060.0,5.0,32.1631,0.1773,38.9672,0.8683,28.033,-1.6809,26.5244,-1.0822,nan,nan,41.7017,-4.9229
20070.0,5.0,32.1648,0.1779,38.976,0.8666,28.0162,-1.6824,26.5135,-1.0804,nan,nan,41.6525,-4.921
20080.0,5.0,32.1666,0.1785,38.9846,0.8649,27.9994,-1.6838,26.5027,-1.0787,nan,nan,41.6032,-4.919
20090.0,5.0,32.1684,0.1791,38.9933,0.8632,27.9825,-1.6853,26.4919,-1.0769,nan,nan,41.5542,-4.917
20100.0,5.0,32.1702,0.1797,39.0018,0.8615,27.9656,-1.6867,26.4812,-1.0751,nan,nan,41.5049,-4.9149
20110.0,5.0,32.172,0.1803,39.0105,0.8597,27.9488,-1.688,26.4705,-1.0733,nan,nan,41.4558,-4.9128
20120.0,5.0,32.1738,0.1809,39.0191,0.858,27.9318,-1.6894,26.4597,-1.0715,nan,nan,41.4067,-4.9106
20130.0,5.0,32.1756,0.1815,39.0276,0.8563,27.915,-1.6907,26.449,-1.0697,nan,nan,41.3576,-4.9083
20140.0,5.0,32.1774,0.1821,39.0361,0.8546,27.8981,-1.692,26.4384,-1.0678,nan,nan,41.3086,-4.9061
20150.0,5.0,32.1793,0.1827,39.0448,0.8528,27.8812,-1.6933,26.4276,-1.066,nan,nan,41.2596,-4.9038
20160.0,5.0,32.1811,0.1832,39.0533,0.8511,27.8642,-1.6946,26.417,-1.0641,nan,nan,41.2105,-4.9015
20170.0,5.0,32.1829,0.1838,39.0617,0.8494,27.8473,-1.6958,26.4064,-1.0622,nan,nan,41.1614,-4.8991
20180.0,5.0,32.1848,0.1844,39.0702,0.8476,27.8303,-1.697,26.3958,-1.0603,nan,nan,41.1125,-4.8968
20190.0,5.0,32.1866,0.185,39.0787,0.8458,27.8134,-1.6983,26.3852,-1.0584,nan,nan,41.0636,-4.8944
20200.0,5.0,32.1885,0.1856,39.0871,0.8441,27.7963,-1.6994,26.3746,-1.0564,nan,nan,41.0146,-4.8921
20210.0,5.0,32.1903,0.1861,39.0956,0.8423,27.7793,-1.7006,26.3641,-1.0545,nan,nan,40.9656,-4.8897
20220.0,5.0,32.1922,0.1867,39.104,0.8406,27.7623,-1.7018,26.3535,-1.0525,nan,nan,40.9168,-4.8873
20230.0,5.0,32.1941,0.1872,39.1124,0.8388,27.7453,-1.7029,26.343,-1.0505,nan,nan,40.8679,-4.8849
20240.0,5.0,32.1959,0.1878,39.1207,0.837,27.7283,-1.704,26.3325,-1.0485,nan,nan,40.8191,-4.8825
20250.0,5.0,32.1978,0.1884,39.1291,0.8352,27.7113,-1.7051,26.322,-1.0465,nan,nan,40.7703,-4.8802
20260.0,5.0,32.1997,0.1889,39.1375,0.8334,27.6942,-1.7062,26.3116,-1.0445,nan,nan,40.7214,-4.8778
20270.0,5.0,32.2016,0.1895,39.1458,0.8316,27.6771,-1.7072,26.3011,-1.0424,nan,nan,40.6727,-4.8755
20280.0,5.0,32.2035,0.19,39.1541,0.8298,27.66,-1.7083,26.2908,-1.0404,nan,nan,40.6239,-4.8732
20290.0,5.0,32.2054,0.1906,39.1624,0.828,27.6429,-1.7093,26.2803,-1.0383,nan,nan,40.5753,-4.8709
20300.0,5.0,32.2073,0.1911,39.1706,0.8262,27.6258,-1.7103,26.27,-1.0362,nan,nan,40.5265,-4.8686
20310.0,5.0,32.2092,0.1917,39.1789,0.8244,27.6087,-1.7113,26.2596,-1.0341,nan,nan,40.4779,-4.8663
20320.0,5.0,32.2112,0.1922,39.1871,0.8226,27.5916,-1.7123,26.2493,-1.032,nan,nan,40.4292,-4.8641
20330.0,5.0,32.2131,0.1927,39.1953,0.8208,27.5745,-1.7132,26.239,-1.0298,nan,nan,40.3806,-4.8618
20340.0,5.0,32.215,0.1933,39.2036,0.8189,27.5574,-1.7142,26.2287,-1.0277,nan,nan,40.3321,-4.8597
20350.0,5.0,32.2169,0.1938,39.2117,0.8171,27.5401,-1.7151,26.2184,-1.0255,nan,nan,40.2834,-4.8575
20360.0,5.0,32.2189,0.1944,39.2199,0.8153,27.523,-1.716,26.2081,-1.0233,nan,nan,40.2349,-4.8554
20370.0,5.0,32.2208,0.1949,39.228,0.8135,27.5059,-1.7169,26.1979,-1.0211,nan,nan,40.1864,-4.8533
20380.0,5.0,32.2227,0.1954,39.2361,0.8116,27.4887,-1.7177,26.1877,-1.0189,nan,nan,40.1378,-4.8512
20390.0,5.0,32.2247,0.1959,39.2442,0.8097,27.4715,-1.7186,26.1775,-1.0167,nan,nan,40.0893,-4.8492
20400.0,5.0,32.2267,0.1965,39.2523,0.8079,27.4543,-1.7195,26.1675,-1.0144,nan,nan,40.0408,-4.8471
20410.0,5.0,32.2287,0.197,39.2604,0.806,27.4372,-1.7203,26.1573,-1.0122,nan,nan,39.9924,-4.8452
20420.0,5.0,32.2306,0.1975,39.2684,0.8042,27.4199,-1.7211,26.1471,-1.0099,nan,nan,39.9439,-4.8432
20430.0,5.0,32.2326,0.198,39.2765,0.8023,27.4027,-1.7219,26.137,-1.0076,nan,nan,39.8955,-4.8413
20440.0,5.0,32.2346,0.1985,39.2846,0.8004,27.3855,-1.7227,26.127,-1.0053,nan,nan,39.8471,-4.8395
20450.0,5.0,32.2366,0.199,39.2926,0.7985,27.3683,-1.7235,26.117,-1.0029,nan,nan,39.7987,-4.8376
20460.0,5.0,32.2386,0.1995,39.3005,0.7967,27.3509,-1.7242,26.1069,-1.0006,nan,nan,39.7503,-4.8358
20470.0,5.0,32.2405,0.2,39.3085,0.7948,27.3337,-1.7249,26.097,-0.9982,nan,nan,39.702,-4.8341
20480.0,5.0,32.2426,0.2005,39.3163,0.7929,27.3164,-1.7257,26.087,-0.9958,nan,nan,39.6536,-4.8323
20490.0,5.0,32.2446,0.201,39.3243,0.791,27.2993,-1.7264,26.0771,-0.9934,nan,nan,39.6054,-4.8306
20500.0,5.0,32.2466,0.2015,39.3322,0.7891,27.282,-1.7271,26.0671,-0.991,nan,nan,39.557,-4.829
20510.0,5.0,32.2486,0.202,39.3401,0.7872,27.2647,-1.7278,26.0572,-0.9886,nan,nan,39.5088,-4.8273
20520.0,5.0,32.2506,0.2025,39.3479,0.7853,27.2474,-1.7284,26.0474,-0.9862,nan,nan,39.4604,-4.8257
20530.0,5.0,32.2527,0.203,39.3558,0.7834,27.2302,-1.7291,26.0375,-0.9837,nan,nan,39.4122,-4.8241
20540.0,5.0,32.2547,0.2035,39.3637,0.7815,27.2128,-1.7298,26.0277,-0.9812,nan,nan,39.3641,-4.8226
20550.0,5.0,32.2567,0.204,39.3714,0.7795,27.1955,-1.7304,26.0179,-0.9787,nan,nan,39.3157,-4.821
20560.0,5.0,32.2588,0.2044,39.3792,0.7776,27.1783,-1.731,26.0081,-0.9762,nan,nan,39.2675,-4.8195
20570.0,5.0,32.2608,0.2049,39.387,0.7757,27.1609,-1.7316,25.9983,-0.9736,nan,nan,39.2194,-4.818
20580.0,5.0,32.2629,0.2054,39.3947,0.7738,27.1436,-1.7322,25.9886,-0.9711,nan,nan,39.1712,-4.8166
20590.0,5.0,32.2649,0.2059,39.4024,0.7718,27.1263,-1.7328,25.979,-0.9685,nan,nan,39.1231,-4.8151
20600.0,5.0,32.267,0.2063,39.4101,0.7699,27.1089,-1.7333,25.9693,-0.9659,nan,nan,39.0749,-4.8137
20610.0,5.0,32.2691,0.2068,39.4179,0.7679,27.0916,-1.7339,25.9596,-0.9634,nan,nan,39.0268,-4.8123
20620.0,5.0,32.2711,0.2073,39.4255,0.766,27.0742,-1.7344,25.95,-0.9607,nan,nan,38.9787,-4.8109
20630.0,5.0,32.2732,0.2077,39.4332,0.764,27.0569,-1.7349,25.9404,-0.9581,nan,nan,38.9306,-4.8094
20640.0,5.0,32.2753,0.2082,39.4408,0.7621,27.0396,-1.7355,25.9308,-0.9554,nan,nan,38.8825,-4.8081
20650.0,5.0,32.2774,0.2087,39.4484,0.7601,27.0222,-1.736,25.9213,-0.9528,nan,nan,38.8344,-4.8067
20660.0,5.0,32.2795,0.2091,39.456,0.7582,27.0048,-1.7365,25.9118,-0.9501,nan,nan,38.7863,-4.8053
20670.0,5.0,32.2815,0.2096,39.4636,0.7562,26.9875,-1.737,25.9023,-0.9474,nan,nan,38.7383,-4.8039
20680.0,5.0,32.2836,0.21,39.4711,0.7542,26.9701,-1.7374,25.8928,-0.9446,nan,nan,38.6903,-4.8024
20690.0,5.0,32.2857,0.2105,39.4787,0.7522,26.9528,-1.7379,25.8834,-0.9419,nan,nan,38.6422,-4.801
20700.0,5.0,32.2879,0.2109,39.4861,0.7503,26.9354,-1.7383,25.874,-0.9391,nan,nan,38.5942,-4.7996
20710.0,5.0,32.29,0.2114,39.4936,0.7483,26.9179,-1.7388,25.8646,-0.9363,nan,nan,38.5462,-4.7981
20720.0,5.0,32.2921,0.2118,39.5012,0.7463,26.9006,-1.7392,25.8552,-0.9335,nan,nan,38.4983,-4.7966
20730.0,5.0,32.2942,0.2123,39.5086,0.7443,26.8832,-1.7396,25.846,-0.9307,nan,nan,38.4503,-4.7951
20740.0,5.0,32.2963,0.2127,39.516,0.7423,26.8658,-1.74,25.8367,-0.9279,nan,nan,38.4024,-4.7936
20750.0,5.0,32.2985,0.2131,39.5234,0.7403,26.8484,-1.7404,25.8274,-0.9251,nan,nan,38.3545,-4.792
20760.0,5.0,32.3006,0.2136,39.5308,0.7383,26.831,-1.7408,25.8182,-0.9222,nan,nan,38.3066,-4.7904
20770.0,5.0,32.3027,0.214,39.5382,0.7363,26.8136,-1.7411,25.809,-0.9193,nan,nan,38.2587,-4.7887
20780.0,5.0,32.3049,0.2144,39.5456,0.7343,26.7962,-1.7415,25.7998,-0.9164,nan,nan,38.2107,-4.787
20790.0,5.0,32.307,0.2148,39.5528,0.7323,26.7787,-1.7418,25.7906,-0.9135,nan,nan,38.1629,-4.7852
20800.0,5.0,32.3092,0.2153,39.5602,0.7303,26.7612,-1.7422,25.7815,-0.9105,nan,nan,38.1151,-4.7833
20810.0,5.0,32.3113,0.2157,39.5675,0.7283,26.744,-1.7425,25.7725,-0.9076,nan,nan,38.0673,-4.7814
20820.0,5.0,32.3135,0.2161,39.5748,0.7262,26.7265,-1.7428,25.7634,-0.9046,nan,nan,38.0195,-4.7794
20830.0,5.0,32.3157,0.2165,39.582,0.7242,26.7091,-1.7431,25.7543,-0.9016,nan,nan,37.9716,-4.7773
20840.0,5.0,32.3178,0.2169,39.5893,0.7222,26.6916,-1.7434,25.7453,-0.8986,nan,nan,37.9239,-4.7751
20850.0,5.0,32.32,0.2173,39.5965,0.7202,26.6741,-1.7437,25.7363,-0.8956,nan,nan,37.8762,-4.7729
20860.0,5.0,32.3221,0.2177,39.6036,0.7182,26.6567,-1.7439,25.7274,-0.8925,nan,nan,37.8284,-4.7705
20870.0,5.0,32.3243,0.2182,39.6109,0.7161,26.6393,-1.7442,25.7185,-0.8894,nan,nan,37.7808,-4.768
20880.0,5.0,32.3265,0.2186,39.618,0.7141,26.6218,-1.7444,25.7096,-0.8863,nan,nan,37.733,-4.7654
20890.0,5.0,32.3287,0.219,39.6251,0.712,26.6044,-1.7447,25.7008,-0.8833,nan,nan,37.6854,-4.7627
20900.0,5.0,32.3309,0.2194,39.6322,0.71,26.587,-1.7449,25.6919,-0.8801,nan,nan,37.6379,-4.7598
20910.0,5.0,32.3331,0.2198,39.6393,0.708,26.5696,-1.7451,25.6832,-0.877,nan,nan,37.5902,-4.7568
20920.0,5.0,32.3353,0.2201,39.6464,0.7059,26.5521,-1.7453,25.6744,-0.8738,nan,nan,37.5427,-4.7537
20930.0,5.0,32.3375,0.2205,39.6534,0.7039,26.5345,-1.7455,25.6657,-0.8706,nan,nan,37.4951,-4.7504
20940.0,5.0,32.3397,0.2209,39.6605,0.7018,26.5171,-1.7457,25.657,-0.8674,nan,nan,37.4477,-4.7469
20950.0,5.0,32.3419,0.2213,39.6675,0.6998,26.4996,-1.7459,25.6483,-0.8642,nan,nan,37.4003,-4.7432
20960.0,5.0,32.3441,0.2217,39.6744,0.6977,26.4822,-1.7461,25.6397,-0.861,nan,nan,37.3528,-4.7394
20970.0,5.0,32.3463,0.2221,39.6814,0.6957,26.4649,-1.7462,25.6311,-0.8577,nan,nan,37.3054,-4.7354
20980.0,5.0,32.3486,0.2225,39.6884,0.6937,26.4474,-1.7464,25.6226,-0.8544,nan,nan,37.2581,-4.7312
20990.0,5.0,32.3508,0.2228,39.6953,0.6916,26.4299,-1.7465,25.6141,-0.8512,nan,nan,37.2109,-4.7268
21000.0,5.0,32.353,0.2232,39.7022,0.6896,26.4124,-1.7467,25.6056,-0.8478,nan,nan,37.1636,-4.7223
21010.0,5.0,32.3553,0.2236,39.7091,0.6876,26.3949,-1.7468,25.5971,-0.8445,nan,nan,37.1164,-4.7176
21020.0,5.0,32.3575,0.2239,39.7159,0.6857,26.3775,-1.7469,25.5887,-0.8412,nan,nan,37.0693,-4.7128
21030.0,5.0,32.3597,0.2243,39.7228,0.6837,26.36,-1.747,25.5802,-0.8378,nan,nan,37.0222,-4.7079
21040.0,5.0,32.362,0.2247,39.7296,0.6817,26.3425,-1.7471,25.5719,-0.8344,nan,nan,36.9751,-4.7028
21050.0,5.0,32.3643,0.225,39.7364,0.6798,26.3251,-1.7472,25.5636,-0.831,nan,nan,36.928,-4.6976
21060.0,5.0,32.3665,0.2254,39.7432,0.6778,26.3075,-1.7473,25.5553,-0.8276,nan,nan,36.8811,-4.6923
21070.0,5.0,32.3687,0.2257,39.75,0.6759,26.2902,-1.7473,25.547,-0.8241,nan,nan,36.8342,-4.6868
21080.0,5.0,32.371,0.2261,39.7567,0.674,26.2726,-1.7474,25.5388,-0.8207,nan,nan,36.7874,-4.6812
21090.0,5.0,32.3732,0.2265,39.7635,0.6721,26.2552,-1.7474,25.5306,-0.8171,nan,nan,36.7406,-4.6755
21100.0,5.0,32.3755,0.2268,39.7702,0.6702,26.2376,-1.7475,25.5225,-0.8137,nan,nan,36.6939,-4.6696
21110.0,5.0,32.3778,0.2271,39.7768,0.6683,26.2202,-1.7475,25.5143,-0.8101,nan,nan,36.6472,-4.6637
21120.0,5.0,32.3801,0.2275,39.7835,0.6665,26.2026,-1.7475,25.5063,-0.8066,nan,nan,36.6006,-4.6576
21130.0,5.0,32.3823,0.2278,39.7902,0.6646,26.1852,-1.7475,25.4982,-0.8031,nan,nan,36.5541,-4.6514
21140.0,5.0,32.3846,0.2282,39.7968,0.6628,26.1678,-1.7475,25.4902,-0.7994,nan,nan,36.5075,-4.6451
21150.0,5.0,32.3869,0.2285,39.8035,0.6609,26.1502,-1.7475,25.4822,-0.7958,nan,nan,36.4611,-4.6386
21160.0,5.0,32.3892,0.2288,39.81,0.6591,26.1328,-1.7475,25.4743,-0.7922,nan,nan,36.4148,-4.6321
21170.0,5.0,32.3915,0.2292,39.8167,0.6573,26.1153,-1.7475,25.4664,-0.7886,nan,nan,36.3685,-4.6255
21180.0,5.0,32.3938,0.2295,39.8232,0.6555,26.0979,-1.7474,25.4585,-0.7849,nan,nan,36.3222,-4.6187
21190.0,5.0,32.3961,0.2298,39.8297,0.6537,26.0805,-1.7474,25.4507,-0.7813,nan,nan,36.2762,-4.6118
21200.0,5.0,32.3984,0.2302,39.8362,0.6519,26.063,-1.7473,25.4429,-0.7776,nan,nan,36.23,-4.6049
21210.0,5.0,32.4007,0.2305,39.8428,0.6501,26.0454,-1.7473,25.4351,-0.7739,nan,nan,36.184,-4.5978
21220.0,5.0,32.403,0.2308,39.8493,0.6483,26.0279,-1.7472,25.4274,-0.7701,nan,nan,36.138,-4.5907
21230.0,5.0,32.4053,0.2311,39.8558,0.6466,26.0104,-1.7471,25.4197,-0.7664,nan,nan,36.0923,-4.5835
21240.0,5.0,32.4076,0.2314,39.8623,0.6449,25.993,-1.747,25.4121,-0.7626,nan,nan,36.0464,-4.5762
21250.0,5.0,32.4099,0.2318,39.8686,0.6432,25.9755,-1.7469,25.4045,-0.7588,nan,nan,36.0007,-4.5688
21260.0,5.0,32.4122,0.2321,39.875,0.6414,25.9581,-1.7468,25.3969,-0.755,nan,nan,35.9551,-4.5613
21270.0,5.0,32.4146,0.2324,39.8815,0.6397,25.9406,-1.7467,25.3894,-0.7512,nan,nan,35.9095,-4.5537
21280.0,5.0,32.4169,0.2327,39.8879,0.638,25.9231,-1.7466,25.3819,-0.7473,nan,nan,35.8639,-4.546
21290.0,5.0,32.4192,0.233,39.8942,0.6363,25.9056,-1.7464,25.3744,-0.7435,nan,nan,35.8185,-4.5383
21300.0,5.0,32.4215,0.2333,39.9006,0.6346,25.8882,-1.7463,25.367,-0.7396,nan,nan,35.7732,-4.5305
21310.0,5.0,32.4239,0.2336,39.907,0.633,25.8707,-1.7462,25.3596,-0.7357,nan,nan,35.7279,-4.5226
21320.0,5.0,32.4262,0.2339,39.9132,0.6313,25.8532,-1.746,25.3523,-0.7318,nan,nan,35.6827,-4.5146
21330.0,5.0,32.4286,0.2342,39.9195,0.6297,25.8359,-1.7458,25.345,-0.7278,nan,nan,35.6376,-4.5066
21340.0,5.0,32.4309,0.2344,39.9258,0.628,25.8184,-1.7456,25.3378,-0.7239,nan,nan,35.5926,-4.4985
21350.0,5.0,32.4332,0.2347,39.9321,0.6264,25.8009,-1.7455,25.3305,-0.7199,nan,nan,35.5477,-4.4904
21360.0,5.0,32.4356,0.235,39.9383,0.6248,25.7835,-1.7453,25.3233,-0.7159,nan,nan,35.5028,-4.4821
21370.0,5.0,32.438,0.2353,39.9446,0.6232,25.766,-1.745,25.3162,-0.7118,nan,nan,35.458,-4.4738
21380.0,5.0,32.4403,0.2356,39.9509,0.6216,25.7485,-1.7448,25.3091,-0.7078,nan,nan,35.4134,-4.4655
21390.0,5.0,32.4427,0.2359,39.9571,0.62,25.7312,-1.7446,25.3021,-0.7038,nan,nan,35.3687,-4.4571
21400.0,5.0,32.445,0.2361,39.9632,0.6185,25.7137,-1.7444,25.295,-0.6997,nan,nan,35.3242,-4.4486
21410.0,5.0,32.4474,0.2364,39.9694,0.6169,25.6962,-1.7441,25.2881,-0.6956,nan,nan,35.2798,-4.4401
21420.0,5.0,32.4498,0.2367,39.9756,0.6154,25.6788,-1.7439,25.2811,-0.6915,nan,nan,35.2354,-4.4316
21430.0,5.0,32.4521,0.237,39.9818,0.6138,25.6613,-1.7436,25.2742,-0.6873,nan,nan,35.1911,-4.4229
21440.0,5.0,32.4545,0.2372,39.9878,0.6123,25.644,-1.7434,25.2674,-0.6832,nan,nan,35.1469,-4.4143
21450.0,5.0,32.4569,0.2375,39.9939,0.6108,25.6265,-1.7431,25.2606,-0.679,nan,nan,35.1028,-4.4056
21460.0,5.0,32.4592,0.2377,40.0001,0.6093,25.609,-1.7428,25.2538,-0.6748,nan,nan,35.0588,-4.3968
21470.0,5.0,32.4616,0.238,40.0061,0.6078,25.5916,-1.7425,25.247,-0.6706,nan,nan,35.0148,-4.388
21480.0,5.0,32.464,0.2383,40.0122,0.6063,25.5743,-1.7422,25.2404,-0.6664,nan,nan,34.9711,-4.3792
21490.0,5.0,32.4664,0.2385,40.0183,0.6048,25.5568,-1.7419,25.2337,-0.6622,nan,nan,34.9273,-4.3703
21500.0,5.0,32.4688,0.2388,40.0243,0.6033,25.5393,-1.7416,25.2271,-0.6579,nan,nan,34.8837,-4.3614
21510.0,5.0,32.4711,0.239,40.0304,0.6019,25.5219,-1.7412,25.2206,-0.6536,nan,nan,34.8401,-4.3524
21520.0,5.0,32.4735,0.2393,40.0364,0.6004,25.5046,-1.7409,25.2141,-0.6493,nan,nan,34.7966,-4.3435
21530.0,5.0,32.4759,0.2395,40.0423,0.599,25.4871,-1.7405,25.2076,-0.645,nan,nan,34.7533,-4.3344
21540.0,5.0,32.4783,0.2398,40.0484,0.5975,25.4697,-1.7402,25.2012,-0.6407,nan,nan,34.7099,-4.3254
21550.0,5.0,32.4807,0.24,40.0543,0.5961,25.4523,-1.7398,25.1948,-0.6363,nan,nan,34.6667,-4.3163
21560.0,5.0,32.4831,0.2402,40.0603,0.5947,25.435,-1.7394,25.1884,-0.632,nan,nan,34.6236,-4.3072
21570.0,5.0,32.4855,0.2405,40.0662,0.5933,25.4176,-1.739,25.1821,-0.6276,nan,nan,34.5806,-4.2981
21580.0,5.0,32.488,0.2407,40.0721,0.5919,25.4001,-1.7386,25.1759,-0.6232,nan,nan,34.5376,-4.2889
21590.0,5.0,32.4904,0.2409,40.078,0.5905,25.3827,-1.7382,25.1697,-0.6187,nan,nan,34.4948,-4.2797
21600.0,5.0,32.4928,0.2411,40.0839,0.5892,25.3654,-1.7378,25.1635,-0.6143,nan,nan,34.4521,-4.2705
21610.0,5.0,32.4952,0.2414,40.0898,0.5878,25.348,-1.7374,25.1574,-0.6098,nan,nan,34.4094,-4.2613
21620.0,5.0,32.4976,0.2416,40.0957,0.5864,25.3306,-1.737,25.1513,-0.6054,nan,nan,34.3668,-4.252
21630.0,5.0,32.5,0.2418,40.1016,0.5851,25.3132,-1.7365,25.1453,-0.6009,nan,nan,34.3244,-4.2428
21640.0,5.0,32.5024,0.242,40.1074,0.5838,25.296,-1.7361,25.1393,-0.5964,nan,nan,34.282,-4.2335
21650.0,5.0,32.5048,0.2423,40.1132,0.5825,25.2786,-1.7356,25.1333,-0.5918,nan,nan,34.2397,-4.2242
21660.0,5.0,32.5073,0.2425,40.119,0.5811,25.2612,-1.7351,25.1275,-0.5873,nan,nan,34.1974,-4.2148
21670.0,5.0,32.5097,0.2427,40.1249,0.5798,25.2438,-1.7346,25.1216,-0.5827,nan,nan,34.1553,-4.2055
21680.0,5.0,32.5121,0.2429,40.1306,0.5785,25.2264,-1.7341,25.1158,-0.5782,nan,nan,34.1133,-4.1962
21690.0,5.0,32.5146,0.2431,40.1364,0.5773,25.2093,-1.7336,25.1101,-0.5737,nan,nan,34.0714,-4.1868
21700.0,5.0,32.517,0.2433,40.1422,0.576,25.1919,-1.7331,25.1043,-0.5691,nan,nan,34.0296,-4.1774
21710.0,5.0,32.5194,0.2435,40.148,0.5747,25.1745,-1.7326,25.0987,-0.5646,nan,nan,33.9879,-4.168
21720.0,5.0,32.5219,0.2437,40.1537,0.5735,25.1572,-1.7321,25.093,-0.56,nan,nan,33.9463,-4.1586
21730.0,5.0,32.5243,0.2439,40.1594,0.5722,25.1399,-1.7315,25.0875,-0.5555,nan,nan,33.9047,-4.1492
21740.0,5.0,32.5267,0.2441,40.1652,0.571,25.1225,-1.731,25.082,-0.551,nan,nan,33.8633,-4.1398
21750.0,5.0,32.5292,0.2443,40.1708,0.5697,25.1052,-1.7304,25.0764,-0.5464,nan,nan,33.822,-4.1304
21760.0,5.0,32.5316,0.2445,40.1765,0.5685,25.0879,-1.7298,25.071,-0.5419,nan,nan,33.7807,-4.121
21770.0,5.0,32.5341,0.2447,40.1822,0.5673,25.0706,-1.7293,25.0656,-0.5374,nan,nan,33.7395,-4.1116
21780.0,5.0,32.5365,0.2448,40.1879,0.5661,25.0533,-1.7287,25.0603,-0.5329,nan,nan,33.6985,-4.1021
21790.0,5.0,32.539,0.245,40.1935,0.5649,25.036,-1.7281,25.055,-0.5284,nan,nan,33.6575,-4.0927
21800.0,5.0,32.5414,0.2452,40.1992,0.5637,25.0187,-1.7275,25.0497,-0.5238,nan,nan,33.6166,-4.0833
21810.0,5.0,32.5439,0.2454,40.2048,0.5626,25.0015,-1.7268,25.0445,-0.5193,nan,nan,33.5757,-4.0738
21820.0,5.0,32.5463,0.2456,40.2104,0.5614,24.9842,-1.7262,25.0393,-0.5148,nan,nan,33.5351,-4.0644
21830.0,5.0,32.5488,0.2457,40.2161,0.5602,24.967,-1.7256,25.0342,-0.5103,nan,nan,33.4945,-4.055
21840.0,5.0,32.5513,0.2459,40.2216,0.5591,24.9498,-1.7249,25.0291,-0.5058,nan,nan,33.454,-4.0455
21850.0,5.0,32.5537,0.2461,40.2272,0.558,24.9325,-1.7242,25.0241,-0.5013,nan,nan,33.4137,-4.0361
21860.0,5.0,32.5562,0.2462,40.2328,0.5568,24.9153,-1.7236,25.0191,-0.4969,nan,nan,33.3733,-4.0267
21870.0,5.0,32.5586,0.2464,40.2384,0.5557,24.8981,-1.7229,25.0141,-0.4923,nan,nan,33.3331,-4.0172
21880.0,5.0,32.5611,0.2466,40.2439,0.5546,24.8808,-1.7222,25.0092,-0.4879,nan,nan,33.2929,-4.0078
21890.0,5.0,32.5636,0.2467,40.2494,0.5535,24.8636,-1.7215,25.0044,-0.4834,nan,nan,33.253,-3.9984
21900.0,5.0,32.566,0.2469,40.255,0.5524,24.8464,-1.7207,24.9996,-0.4789,nan,nan,33.2129,-3.989
21910.0,5.0,32.5685,0.247,40.2604,0.5513,24.8293,-1.72,24.9948,-0.4744,nan,nan,33.1731,-3.9796
21920.0,5.0,32.571,0.2472,40.266,0.5502,24.812,-1.7193,24.9901,-0.4699,nan,nan,33.1334,-3.9702
21930.0,5.0,32.5734,0.2473,40.2715,0.5491,24.7948,-1.7185,24.9854,-0.4655,nan,nan,33.0937,-3.9608
21940.0,5.0,32.5759,0.2475,40.2769,0.5481,24.7775,-1.7177,24.9808,-0.461,nan,nan,33.0542,-3.9514
21950.0,5.0,32.5784,0.2476,40.2824,0.547,24.7605,-1.717,24.9762,-0.4565,nan,nan,33.0148,-3.9421
21960.0,5.0,32.5809,0.2477,40.2879,0.546,24.7433,-1.7162,24.9716,-0.4521,nan,nan,32.9754,-3.9327
21970.0,5.0,32.5833,0.2479,40.2933,0.5449,24.7261,-1.7154,24.9671,-0.4476,nan,nan,32.9361,-3.9233
21980.0,5.0,32.5858,0.248,40.2988,0.5439,24.709,-1.7146,24.9627,-0.4432,nan,nan,32.8968,-3.914
21990.0,5.0,32.5883,0.2482,40.3042,0.5429,24.6918,-1.7137,24.9583,-0.4388,nan,nan,32.8578,-3.9047
22000.0,5.0,32.5908,0.2483,40.3096,0.5419,24.6746,-1.7129,24.9539,-0.4343,nan,nan,32.8187,-3.8953
22010.0,5.0,32.5933,0.2484,40.315,0.5409,24.6576,-1.7121,24.9496,-0.4299,nan,nan,32.7799,-3.886
22020.0,5.0,32.5958,0.2485,40.3205,0.5399,24.6404,-1.7112,24.9453,-0.4254,nan,nan,32.7411,-3.8767
22030.0,5.0,32.5983,0.2487,40.3259,0.5389,24.6233,-1.7103,24.9411,-0.421,nan,nan,32.7023,-3.8674
22040.0,5.0,32.6007,0.2488,40.3313,0.5379,24.6063,-1.7095,24.9369,-0.4166,nan,nan,32.6637,-3.8582
22050.0,5.0,32.6032,0.2489,40.3366,0.5369,24.5892,-1.7086,24.9327,-0.4121,nan,nan,32.6252,-3.8489
22060.0,5.0,32.6057,0.249,40.342,0.536,24.5721,-1.7076,24.9287,-0.4077,nan,nan,32.5868,-3.8397
22070.0,5.0,32.6082,0.2491,40.3473,0.535,24.555,-1.7067,24.9246,-0.4033,nan,nan,32.5484,-3.8304
22080.0,5.0,32.6107,0.2492,40.3527,0.5341,24.5379,-1.7058,24.9206,-0.3989,nan,nan,32.5101,-3.8212
22090.0,5.0,32.6132,0.2494,40.358,0.5331,24.5208,-1.7048,24.9166,-0.3945,nan,nan,32.472,-3.812
22100.0,5.0,32.6157,0.2495,40.3634,0.5322,24.5038,-1.7039,24.9127,-0.3901,nan,nan,32.4339,-3.8028
22110.0,5.0,32.6182,0.2496,40.3687,0.5313,24.4868,-1.7029,24.9088,-0.3857,nan,nan,32.3958,-3.7936
22120.0,5.0,32.6207,0.2497,40.374,0.5303,24.4698,-1.7019,24.905,-0.3813,nan,nan,32.3581,-3.7845
22130.0,5.0,32.6232,0.2498,40.3792,0.5294,24.4528,-1.7009,24.9012,-0.3769,nan,nan,32.3202,-3.7754
22140.0,5.0,32.6257,0.2499,40.3845,0.5285,24.4358,-1.6999,24.8974,-0.3726,nan,nan,32.2825,-3.7662
22150.0,5.0,32.6282,0.25,40.3898,0.5276,24.4188,-1.6989,24.8937,-0.3682,nan,nan,32.2449,-3.7572
22160.0,5.0,32.6307,0.2501,40.3951,0.5268,24.4017,-1.6979,24.8901,-0.3638,nan,nan,32.2074,-3.7481
22170.0,5.0,32.6332,0.2502,40.4003,0.5259,24.3848,-1.6968,24.8865,-0.3594,nan,nan,32.17,-3.739
22180.0,5.0,32.6356,0.2502,40.4056,0.525,24.3679,-1.6958,24.8829,-0.3551,nan,nan,32.1326,-3.7299
22190.0,5.0,32.6382,0.2503,40.4109,0.5242,24.3509,-1.6947,24.8793,-0.3507,nan,nan,32.0953,-3.7209
22200.0,5.0,32.6407,0.2504,40.4161,0.5233,24.334,-1.6936,24.8759,-0.3464,nan,nan,32.0581,-3.7119
22210.0,5.0,32.6432,0.2505,40.4213,0.5225,24.317,-1.6925,24.8724,-0.342,nan,nan,32.0211,-3.7029
22220.0,5.0,32.6457,0.2506,40.4266,0.5216,24.3002,-1.6914,24.869,-0.3377,nan,nan,31.9841,-3.694
22230.0,5.0,32.6482,0.2507,40.4318,0.5208,24.2832,-1.6902,24.8657,-0.3333,nan,nan,31.9471,-3.685
22240.0,5.0,32.6507,0.2507,40.437,0.5199,24.2663,-1.6891,24.8624,-0.329,nan,nan,31.9103,-3.6761
22250.0,5.0,32.6532,0.2508,40.4422,0.5191,24.2494,-1.6879,24.8591,-0.3247,nan,nan,31.8737,-3.6672
22260.0,5.0,32.6557,0.2509,40.4474,0.5183,24.2326,-1.6867,24.8559,-0.3203,nan,nan,31.8371,-3.6583
22270.0,5.0,32.6582,0.2509,40.4526,0.5175,24.2157,-1.6855,24.8527,-0.316,nan,nan,31.8005,-3.6494
22280.0,5.0,32.6607,0.251,40.4577,0.5167,24.1989,-1.6843,24.8496,-0.3117,nan,nan,31.7641,-3.6406
22290.0,5.0,32.6632,0.251,40.4629,0.5159,24.182,-1.6831,24.8465,-0.3074,nan,nan,31.7277,-3.6317
22300.0,5.0,32.6658,0.2511,40.468,0.5152,24.1652,-1.6819,24.8434,-0.3031,nan,nan,31.6914,-3.6229
22310.0,5.0,32.6683,0.2512,40.4732,0.5144,24.1484,-1.6806,24.8404,-0.2988,nan,nan,31.6553,-3.6139
22320.0,5.0,32.6708,0.2512,40.4784,0.5136,24.1315,-1.6793,24.8374,-0.2944,nan,nan,31.6192,-3.605
22330.0,5.0,32.6733,0.2513,40.4835,0.5129,24.1148,-1.678,24.8345,-0.2902,nan,nan,31.5832,-3.596
22340.0,5.0,32.6758,0.2513,40.4886,0.5121,24.098,-1.6767,24.8316,-0.2859,nan,nan,31.5472,-3.587
22350.0,5.0,32.6783,0.2514,40.4937,0.5114,24.0813,-1.6754,24.8288,-0.2816,nan,nan,31.5114,-3.5779
22360.0,5.0,32.6808,0.2514,40.4988,0.5106,24.0645,-1.6741,24.826,-0.2773,nan,nan,31.4757,-3.5688
22370.0,5.0,32.6833,0.2515,40.5039,0.5099,24.0478,-1.6727,24.8233,-0.273,nan,nan,31.44,-3.5596
22380.0,5.0,32.6858,0.2515,40.509,0.5092,24.031,-1.6714,24.8205,-0.2688,nan,nan,31.4045,-3.5504
22390.0,5.0,32.6884,0.2515,40.5141,0.5085,24.0143,-1.67,24.8179,-0.2645,nan,nan,31.3691,-3.5412
22400.0,5.0,32.6909,0.2516,40.5192,0.5078,23.9977,-1.6686,24.8152,-0.2602,nan,nan,31.3336,-3.5319
22410.0,5.0,32.6934,0.2516,40.5242,0.5071,23.981,-1.6672,24.8127,-0.256,nan,nan,31.2984,-3.5226
22420.0,5.0,32.6959,0.2516,40.5293,0.5064,23.9643,-1.6657,24.8101,-0.2517,nan,nan,31.2632,-3.5132
22430.0,5.0,32.6984,0.2516,40.5343,0.5057,23.9476,-1.6643,24.8076,-0.2475,nan,nan,31.2281,-3.5038
22440.0,5.0,32.701,0.2517,40.5395,0.505,23.931,-1.6628,24.8052,-0.2433,nan,nan,31.1932,-3.4943
22450.0,5.0,32.7035,0.2517,40.5445,0.5043,23.9144,-1.6613,24.8028,-0.239,nan,nan,31.1583,-3.4848
22460.0,5.0,32.706,0.2517,40.5496,0.5036,23.8978,-1.6598,24.8004,-0.2348,nan,nan,31.1234,-3.4753
22470.0,5.0,32.7085,0.2517,40.5545,0.503,23.8813,-1.6583,24.7981,-0.2306,nan,nan,31.0888,-3.4657
22480.0,5.0,32.711,0.2518,40.5595,0.5024,23.8646,-1.6567,24.7958,-0.2264,nan,nan,31.0541,-3.456
22490.0,5.0,32.7135,0.2518,40.5646,0.5017,23.8481,-1.6552,24.7935,-0.2222,nan,nan,31.0196,-3.4464
22500.0,5.0,32.7161,0.2518,40.5696,0.5011,23.8316,-1.6536,24.7913,-0.2179,nan,nan,30.9851,-3.4367
22510.0,5.0,32.7186,0.2518,40.5746,0.5004,23.815,-1.652,24.7892,-0.2138,nan,nan,30.9509,-3.4269
22520.0,5.0,32.7211,0.2518,40.5796,0.4998,23.7984,-1.6504,24.7871,-0.2096,nan,nan,30.9166,-3.4171
22530.0,5.0,32.7236,0.2518,40.5846,0.4992,23.782,-1.6487,24.785,-0.2054,nan,nan,30.8825,-3.4072
22540.0,5.0,32.7261,0.2518,40.5896,0.4986,23.7655,-1.6471,24.783,-0.2012,nan,nan,30.8485,-3.3973
22550.0,5.0,32.7286,0.2518,40.5946,0.498,23.749,-1.6454,24.781,-0.197,nan,nan,30.8146,-3.3874
22560.0,5.0,32.7312,0.2518,40.5995,0.4974,23.7326,-1.6437,24.779,-0.1928,nan,nan,30.7808,-3.3773
22570.0,5.0,32.7337,0.2518,40.6045,0.4968,23.7162,-1.642,24.7771,-0.1886,nan,nan,30.747,-3.3673
22580.0,5.0,32.7362,0.2518,40.6095,0.4962,23.6998,-1.6403,24.7752,-0.1845,nan,nan,30.7135,-3.3572
22590.0,5.0,32.7387,0.2518,40.6145,0.4956,23.6834,-1.6386,24.7734,-0.1803,nan,nan,30.6799,-3.3471
22600.0,5.0,32.7412,0.2517,40.6195,0.495,23.667,-1.6368,24.7716,-0.1762,nan,nan,30.6465,-3.3369
22610.0,5.0,32.7438,0.2517,40.6243,0.4945,23.6506,-1.6351,24.7699,-0.172,nan,nan,30.6132,-3.3266
22620.0,5.0,32.7463,0.2517,40.6293,0.4939,23.6343,-1.6333,24.7682,-0.1679,nan,nan,30.5799,-3.3163
22630.0,5.0,32.7488,0.2517,40.6342,0.4934,23.6179,-1.6315,24.7665,-0.1638,nan,nan,30.5469,-3.306
22640.0,5.0,32.7513,0.2517,40.6391,0.4928,23.6017,-1.6297,24.7649,-0.1596,nan,nan,30.5138,-3.2956
22650.0,5.0,32.7538,0.2516,40.6441,0.4923,23.5853,-1.6279,24.7633,-0.1555,nan,nan,30.4809,-3.2852
22660.0,5.0,32.7563,0.2516,40.649,0.4918,23.569,-1.6261,24.7618,-0.1514,nan,nan,30.4482,-3.2747
22670.0,5.0,32.7588,0.2516,40.6539,0.4912,23.5529,-1.6242,24.7603,-0.1473,nan,nan,30.4154,-3.2641
22680.0,5.0,32.7614,0.2515,40.6588,0.4907,23.5366,-1.6224,24.7589,-0.1431,nan,nan,30.3828,-3.2536
22690.0,5.0,32.7639,0.2515,40.6638,0.4902,23.5204,-1.6205,24.7575,-0.139,nan,nan,30.3504,-3.2429
22700.0,5.0,32.7664,0.2515,40.6686,0.4897,23.5042,-1.6186,24.7561,-0.1349,nan,nan,30.318,-3.2322
22710.0,5.0,32.7689,0.2514,40.6735,0.4892,23.488,-1.6167,24.7548,-0.1309,nan,nan,30.2857,-3.2215
22720.0,5.0,32.7714,0.2514,40.6785,0.4887,23.4719,-1.6148,24.7535,-0.1268,nan,nan,30.2536,-3.2107
22730.0,5.0,32.7739,0.2513,40.6833,0.4882,23.4558,-1.6129,24.7522,-0.1227,nan,nan,30.2215,-3.1999
22740.0,5.0,32.7765,0.2513,40.6882,0.4877,23.4396,-1.6109,24.751,-0.1186,nan,nan,30.1896,-3.189
22750.0,5.0,32.779,0.2512,40.693,0.4872,23.4235,-1.6089,24.7499,-0.1145,nan,nan,30.1577,-3.178
22760.0,5.0,32.7815,0.2512,40.6979,0.4868,23.4074,-1.607,24.7487,-0.1105,nan,nan,30.126,-3.167
22770.0,5.0,32.784,0.2511,40.7028,0.4863,23.3914,-1.605,24.7476,-0.1064,nan,nan,30.0944,-3.156
22780.0,5.0,32.7865,0.2511,40.7077,0.4858,23.3753,-1.603,24.7466,-0.1024,nan,nan,30.0628,-3.1448
22790.0,5.0,32.789,0.251,40.7125,0.4854,23.3594,-1.601,24.7456,-0.0983,nan,nan,30.0315,-3.1337
22800.0,5.0,32.7915,0.2509,40.7173,0.485,23.3433,-1.5989,24.7446,-0.0942,nan,nan,30.0002,-3.1225
22810.0,5.0,32.794,0.2509,40.7222,0.4845,23.3273,-1.5969,24.7437,-0.0902,nan,nan,29.969,-3.1112
22820.0,5.0,32.7965,0.2508,40.727,0.4841,23.3114,-1.5949,24.7428,-0.0862,nan,nan,29.9379,-3.0999
22830.0,5.0,32.799,0.2507,40.7319,0.4837,23.2955,-1.5928,24.742,-0.0822,nan,nan,29.9071,-3.0885
22840.0,5.0,32.8016,0.2507,40.7367,0.4832,23.2796,-1.5907,24.7412,-0.0781,nan,nan,29.8762,-3.077
22850.0,5.0,32.8041,0.2506,40.7416,0.4828,23.2637,-1.5886,24.7404,-0.0741,nan,nan,29.8455,-3.0656
22860.0,5.0,32.8066,0.2505,40.7464,0.4824,23.2478,-1.5865,24.7397,-0.0701,nan,nan,29.8149,-3.054
22870.0,5.0,32.8091,0.2504,40.7512,0.482,23.232,-1.5844,24.739,-0.0661,nan,nan,29.7844,-3.0424
22880.0,5.0,32.8116,0.2503,40.756,0.4816,23.216,-1.5822,24.7384,-0.0621,nan,nan,29.7541,-3.0308
22890.0,5.0,32.8141,0.2503,40.7608,0.4812,23.2002,-1.5801,24.7378,-0.0581,nan,nan,29.7238,-3.019
22900.0,5.0,32.8166,0.2502,40.7656,0.4809,23.1845,-1.5779,24.7372,-0.0541,nan,nan,29.6937,-3.0073
22910.0,5.0,32.8191,0.2501,40.7705,0.4805,23.1686,-1.5757,24.7367,-0.0501,nan,nan,29.6637,-2.9954
22920.0,5.0,32.8216,0.25,40.7752,0.4801,23.153,-1.5736,24.7362,-0.0462,nan,nan,29.6337,-2.9835
22930.0,5.0,32.8241,0.2499,40.7801,0.4798,23.1372,-1.5713,24.7358,-0.0422,nan,nan,29.604,-2.9716
22940.0,5.0,32.8266,0.2498,40.7848,0.4794,23.1215,-1.5691,24.7354,-0.0382,nan,nan,29.5743,-2.9596
22950.0,5.0,32.8291,0.2497,40.7897,0.479,23.1058,-1.5669,24.735,-0.0343,nan,nan,29.5448,-2.9475
22960.0,5.0,32.8316,0.2496,40.7944,0.4787,23.0902,-1.5647,24.7347,-0.0303,nan,nan,29.5154,-2.9354
22970.0,5.0,32.8341,0.2495,40.7992,0.4784,23.0746,-1.5624,24.7344,-0.0263,nan,nan,29.4861,-2.9232
22980.0,5.0,32.8366,0.2494,40.804,0.478,23.0589,-1.5601,24.7342,-0.0224,nan,nan,29.4569,-2.9109
22990.0,5.0,32.839,0.2493,40.8088,0.4777,23.0433,-1.5578,24.734,-0.0185,nan,nan,29.4279,-2.8986
23000.0,5.0,32.8416,0.2492,40.8135,0.4774,23.0277,-1.5556,24.7338,-0.0146,nan,nan,29.3989,-2.8863
23010.0,5.0,32.844,0.249,40.8184,0.4771,23.0123,-1.5533,24.7337,-0.0106,nan,nan,29.3702,-2.8738
23020.0,5.0,32.8465,0.2489,40.8231,0.4768,22.9968,-1.551,24.7336,-0.0067,nan,nan,29.3415,-2.8613
23030.0,5.0,32.849,0.2488,40.8279,0.4765,22.9813,-1.5486,24.7335,-0.0028,nan,nan,29.313,-2.8488
23040.0,5.0,32.8515,0.2487,40.8326,0.4762,22.9657,-1.5463,24.7335,0.0011,nan,nan,29.2845,-2.8362
23050.0,5.0,32.854,0.2486,40.8374,0.4759,22.9503,-1.5439,24.7336,0.005,nan,nan,29.2562,-2.8235
23060.0,5.0,32.8565,0.2484,40.8421,0.4756,22.9349,-1.5415,24.7336,0.0089,nan,nan,29.228,-2.8108
23070.0,5.0,32.859,0.2483,40.8469,0.4753,22.9195,-1.5392,24.7337,0.0128,nan,nan,29.2,-2.7979
23080.0,5.0,32.8614,0.2482,40.8517,0.475,22.9041,-1.5368,24.7339,0.0167,nan,nan,29.1721,-2.7851
23090.0,5.0,32.8639,0.248,40.8564,0.4748,22.8887,-1.5344,24.7341,0.0206,nan,nan,29.1443,-2.7721
23100.0,5.0,32.8664,0.2479,40.8612,0.4745,22.8734,-1.5319,24.7343,0.0245,nan,nan,29.1167,-2.7592
23110.0,5.0,32.8689,0.2478,40.8659,0.4742,22.858,-1.5295,24.7346,0.0283,nan,nan,29.0891,-2.7461
23120.0,5.0,32.8713,0.2476,40.8706,0.474,22.8428,-1.5271,24.7349,0.0322,nan,nan,29.0617,-2.733
23130.0,5.0,32.8738,0.2475,40.8754,0.4737,22.8275,-1.5246,24.7352,0.0361,nan,nan,29.0345,-2.7198
23140.0,5.0,32.8763,0.2473,40.8801,0.4735,22.8123,-1.5222,24.7356,0.0399,nan,nan,29.0073,-2.7066
23150.0,5.0,32.8788,0.2472,40.8849,0.4733,22.7971,-1.5197,24.736,0.0438,nan,nan,28.9803,-2.6932
23160.0,5.0,32.8813,0.247,40.8896,0.473,22.782,-1.5172,24.7365,0.0476,nan,nan,28.9534,-2.6798
23170.0,5.0,32.8837,0.2469,40.8943,0.4728,22.7668,-1.5147,24.737,0.0514,nan,nan,28.9268,-2.6664
23180.0,5.0,32.8862,0.2467,40.899,0.4726,22.7516,-1.5122,24.7375,0.0553,nan,nan,28.9001,-2.6529
23190.0,5.0,32.8887,0.2466,40.9038,0.4724,22.7365,-1.5097,24.7381,0.0591,nan,nan,28.8737,-2.6393
23200.0,5.0,32.8911,0.2464,40.9084,0.4722,22.7214,-1.5071,24.7387,0.0629,nan,nan,28.8473,-2.6256
23210.0,5.0,32.8936,0.2462,40.9132,0.472,22.7064,-1.5046,24.7393,0.0667,nan,nan,28.8211,-2.6119
23220.0,5.0,32.896,0.2461,40.9179,0.4718,22.6914,-1.5021,24.74,0.0705,nan,nan,28.7951,-2.5981
23230.0,5.0,32.8985,0.2459,40.9226,0.4716,22.6764,-1.4995,24.7407,0.0743,nan,nan,28.7691,-2.5843
23240.0,5.0,32.901,0.2457,40.9274,0.4715,22.6614,-1.4969,24.7415,0.0781,nan,nan,28.7435,-2.5704
23250.0,5.0,32.9034,0.2456,40.932,0.4713,22.6465,-1.4943,24.7423,0.082,nan,nan,28.7178,-2.5564
23260.0,5.0,32.9059,0.2454,40.9368,0.4711,22.6314,-1.4917,24.7431,0.0857,nan,nan,28.6922,-2.5423
23270.0,5.0,32.9083,0.2452,40.9415,0.4709,22.6165,-1.4891,24.744,0.0895,nan,nan,28.6669,-2.5282
23280.0,5.0,32.9108,0.245,40.9462,0.4708,22.6017,-1.4865,24.7449,0.0933,nan,nan,28.6417,-2.514
23290.0,5.0,32.9132,0.2448,40.9509,0.4706,22.5868,-1.4839,24.7459,0.097,nan,nan,28.6166,-2.4997
23300.0,5.0,32.9157,0.2447,40.9556,0.4705,22.572,-1.4812,24.7469,0.1008,nan,nan,28.5917,-2.4854
23310.0,5.0,32.9181,0.2445,40.9603,0.4704,22.5572,-1.4786,24.7479,0.1046,nan,nan,28.567,-2.471
23320.0,5.0,32.9205,0.2443,40.965,0.4702,22.5424,-1.4759,24.7489,0.1083,nan,nan,28.5424,-2.4565
23330.0,5.0,32.923,0.2441,40.9697,0.4701,22.5277,-1.4732,24.7501,0.1121,nan,nan,28.5178,-2.4419
23340.0,5.0,32.9255,0.2439,40.9744,0.47,22.5129,-1.4706,24.7512,0.1158,nan,nan,28.4935,-2.4273
23350.0,5.0,32.9279,0.2437,40.9791,0.4699,22.4983,-1.4679,24.7524,0.1195,nan,nan,28.4692,-2.4126
23360.0,5.0,32.9303,0.2435,40.9838,0.4697,22.4837,-1.4652,24.7536,0.1233,nan,nan,28.4452,-2.3978
23370.0,5.0,32.9328,0.2433,40.9885,0.4696,22.469,-1.4625,24.7548,0.127,nan,nan,28.4214,-2.383
23380.0,5.0,32.9352,0.2431,40.9932,0.4695,22.4544,-1.4598,24.7561,0.1307,nan,nan,28.3976,-2.3681
23390.0,5.0,32.9376,0.2429,40.9979,0.4694,22.4398,-1.457,24.7575,0.1344,nan,nan,28.3739,-2.3531
23400.0,5.0,32.94,0.2427,41.0026,0.4694,22.4252,-1.4543,24.7588,0.1382,nan,nan,28.3505,-2.3381
23410.0,5.0,32.9425,0.2424,41.0073,0.4693,22.4107,-1.4515,24.7602,0.1418,nan,nan,28.3272,-2.3229
23420.0,5.0,32.9449,0.2422,41.012,0.4692,22.3962,-1.4488,24.7617,0.1455,nan,nan,28.304,-2.3077
23430.0,5.0,32.9473,0.242,41.0167,0.4691,22.3818,-1.446,24.7631,0.1492,nan,nan,28.2811,-2.2925
23440.0,5.0,32.9497,0.2418,41.0213,0.4691,22.3673,-1.4433,24.7646,0.1529,nan,nan,28.2582,-2.2771
23450.0,5.0,32.9521,0.2416,41.026,0.469,22.3529,-1.4405,24.7662,0.1566,nan,nan,28.2355,-2.2617
23460.0,5.0,32.9545,0.2413,41.0307,0.469,22.3384,-1.4377,24.7678,0.1603,nan,nan,28.213,-2.2462
23470.0,5.0,32.957,0.2411,41.0354,0.4689,22.3242,-1.4349,24.7694,0.1639,nan,nan,28.1906,-2.2306
23480.0,5.0,32.9594,0.2409,41.0401,0.4689,22.3098,-1.4321,24.7711,0.1676,nan,nan,28.1683,-2.2149
23490.0,5.0,32.9618,0.2406,41.0448,0.4688,22.2955,-1.4293,24.7728,0.1713,nan,nan,28.1463,-2.1992
23500.0,5.0,32.9642,0.2404,41.0495,0.4688,22.2812,-1.4264,24.7745,0.1749,nan,nan,28.1244,-2.1834
23510.0,5.0,32.9666,0.2402,41.0542,0.4688,22.2669,-1.4236,24.7763,0.1786,nan,nan,28.1026,-2.1675
23520.0,5.0,32.969,0.2399,41.0589,0.4688,22.2527,-1.4207,24.778,0.1822,nan,nan,28.081,-2.1516
23530.0,5.0,32.9714,0.2397,41.0635,0.4688,22.2385,-1.4179,24.7799,0.1859,nan,nan,28.0596,-2.1355
23540.0,5.0,32.9738,0.2394,41.0682,0.4688,22.2243,-1.415,24.7818,0.1895,nan,nan,28.0383,-2.1194
23550.0,5.0,32.9762,0.2392,41.0729,0.4688,22.2102,-1.4122,24.7837,0.1931,nan,nan,28.0172,-2.1032
23560.0,5.0,32.9786,0.2389,41.0777,0.4688,22.1961,-1.4093,24.7856,0.1967,nan,nan,27.9963,-2.087
23570.0,5.0,32.981,0.2387,41.0823,0.4688,22.182,-1.4064,24.7876,0.2003,nan,nan,27.9754,-2.0706
23580.0,5.0,32.9833,0.2384,41.087,0.4688,22.168,-1.4035,24.7896,0.204,nan,nan,27.9549,-2.0542
23590.0,5.0,32.9857,0.2382,41.0917,0.4688,22.154,-1.4006,24.7917,0.2076,nan,nan,27.9344,-2.0377
23600.0,5.0,32.9881,0.2379,41.0964,0.4688,22.14,-1.3977,24.7938,0.2112,nan,nan,27.9141,-2.0211
23610.0,5.0,32.9905,0.2377,41.1011,0.4689,22.1261,-1.3948,24.7959,0.2148,nan,nan,27.8939,-2.0045
23620.0,5.0,32.9929,0.2374,41.1058,0.4689,22.112,-1.3919,24.7981,0.2183,nan,nan,27.874,-1.9877
23630.0,5.0,32.9952,0.2371,41.1104,0.469,22.0981,-1.389,24.8003,0.2219,nan,nan,27.8542,-1.971
23640.0,5.0,32.9976,0.2368,41.1151,0.469,22.0843,-1.386,24.8025,0.2255,nan,nan,27.8346,-1.9541
23650.0,5.0,33.0,0.2366,41.1198,0.4691,22.0705,-1.3831,24.8048,0.2291,nan,nan,27.8151,-1.9371
23660.0,5.0,33.0023,0.2363,41.1245,0.4692,22.0567,-1.3801,24.8071,0.2326,nan,nan,27.7958,-1.9201
23670.0,5.0,33.0047,0.236,41.1292,0.4692,22.0428,-1.3772,24.8094,0.2362,nan,nan,27.7767,-1.9029
23680.0,5.0,33.007,0.2357,41.1339,0.4693,22.0291,-1.3742,24.8118,0.2398,nan,nan,27.7578,-1.8858
23690.0,5.0,33.0094,0.2355,41.1386,0.4694,22.0154,-1.3712,24.8142,0.2433,nan,nan,27.739,-1.8688
23700.0,5.0,33.0118,0.2352,41.1433,0.4695,22.0016,-1.3683,24.8167,0.2469,nan,nan,27.7204,-1.8519
23710.0,5.0,33.0141,0.2349,41.148,0.4696,21.988,-1.3653,24.8192,0.2504,nan,nan,27.702,-1.8352
23720.0,5.0,33.0165,0.2346,41.1527,0.4697,21.9744,-1.3623,24.8217,0.2539,nan,nan,27.6837,-1.8185
23730.0,5.0,33.0188,0.2343,41.1574,0.4698,21.9607,-1.3593,24.8243,0.2575,nan,nan,27.6656,-1.802
23740.0,5.0,33.0212,0.234,41.1621,0.4699,21.9472,-1.3563,24.8268,0.261,nan,nan,27.6476,-1.7856
23750.0,5.0,33.0235,0.2337,41.1668,0.47,21.9336,-1.3533,24.8295,0.2645,nan,nan,27.6299,-1.7694
23760.0,5.0,33.0258,0.2334,41.1714,0.4702,21.9201,-1.3503,24.8322,0.268,nan,nan,27.6123,-1.7533
23770.0,5.0,33.0282,0.2331,41.1762,0.4703,21.9067,-1.3473,24.8348,0.2715,nan,nan,27.5948,-1.7374
23780.0,5.0,33.0305,0.2328,41.1809,0.4704,21.8931,-1.3442,24.8376,0.275,nan,nan,27.5775,-1.7216
23790.0,5.0,33.0328,0.2325,41.1856,0.4706,21.8798,-1.3412,24.8403,0.2785,nan,nan,27.5603,-1.7059
23800.0,5.0,33.0351,0.2322,41.1903,0.4707,21.8663,-1.3382,24.8431,0.282,nan,nan,27.5434,-1.6904
23810.0,5.0,33.0375,0.2319,41.195,0.4709,21.853,-1.3351,24.846,0.2855,nan,nan,27.5266,-1.675
23820.0,5.0,33.0398,0.2315,41.1997,0.471,21.8396,-1.3321,24.8489,0.289,nan,nan,27.5099,-1.6598
23830.0,5.0,33.0421,0.2312,41.2044,0.4712,21.8264,-1.329,24.8517,0.2925,nan,nan,27.4934,-1.6448
23840.0,5.0,33.0444,0.2309,41.2091,0.4714,21.8131,-1.326,24.8547,0.2959,nan,nan,27.477,-1.6299
23850.0,5.0,33.0467,0.2306,41.2138,0.4715,21.7998,-1.3229,24.8577,0.2994,nan,nan,27.4608,-1.6152
23860.0,5.0,33.049,0.2303,41.2186,0.4717,21.7866,-1.3199,24.8607,0.3029,nan,nan,27.4447,-1.6006
23870.0,5.0,33.0513,0.2299,41.2233,0.4719,21.7734,-1.3168,24.8637,0.3063,nan,nan,27.4287,-1.5861
23880.0,5.0,33.0536,0.2296,41.228,0.4721,21.7603,-1.3137,24.8668,0.3098,nan,nan,27.413,-1.5719
23890.0,5.0,33.0559,0.2293,41.2327,0.4723,21.7472,-1.3106,24.8699,0.3132,nan,nan,27.3973,-1.5578
23900.0,5.0,33.0582,0.2289,41.2375,0.4726,21.734,-1.3075,24.8731,0.3167,nan,nan,27.3818,-1.5439
23910.0,5.0,33.0605,0.2286,41.2422,0.4728,21.721,-1.3044,24.8763,0.3201,nan,nan,27.3664,-1.5302
23920.0,5.0,33.0628,0.2282,41.2469,0.473,21.708,-1.3013,24.8795,0.3235,nan,nan,27.3512,-1.5166
23930.0,5.0,33.065,0.2279,41.2516,0.4732,21.6949,-1.2982,24.8828,0.327,nan,nan,27.3361,-1.5032
23940.0,5.0,33.0673,0.2276,41.2564,0.4735,21.682,-1.2951,24.886,0.3304,nan,nan,27.3212,-1.49
23950.0,5.0,33.0696,0.2272,41.2611,0.4737,21.6691,-1.292,24.8893,0.3338,nan,nan,27.3063,-1.477
23960.0,5.0,33.0719,0.2269,41.2658,0.474,21.6561,-1.2889,24.8927,0.3372,nan,nan,27.2916,-1.4641
23970.0,5.0,33.0741,0.2265,41.2706,0.4742,21.6433,-1.2858,24.8961,0.3406,nan,nan,27.2771,-1.4514
23980.0,5.0,33.0764,0.2262,41.2753,0.4745,21.6305,-1.2827,24.8995,0.344,nan,nan,27.2626,-1.4389
23990.0,5.0,33.0787,0.2258,41.2801,0.4747,21.6176,-1.2795,24.903,0.3474,nan,nan,27.2483,-1.4265
24000.0,4.0,33.0809,0.2254,41.2848,0.475,21.6048,-1.2764,24.9064,0.3508,nan,nan,nan,nan
24010.0,4.0,33.0832,0.2251,41.2896,0.4753,21.5922,-1.2733,24.91,0.3542,nan,nan,nan,nan
24020.0,4.0,33.0854,0.2247,41.2943,0.4756,21.5794,-1.2701,24.9135,0.3575,nan,nan,nan,nan
24030.0,4.0,33.0877,0.2243,41.299,0.4759,21.5667,-1.267,24.9171,0.3609,nan,nan,nan,nan
24040.0,4.0,33.0899,0.224,41.3038,0.4762,21.554,-1.2638,24.9207,0.3643,nan,nan,nan,nan
24050.0,4.0,33.0921,0.2236,41.3086,0.4765,21.5415,-1.2607,24.9244,0.3677,nan,nan,nan,nan
24060.0,4.0,33.0944,0.2232,41.3134,0.4768,21.5289,-1.2575,24.9281,0.371,nan,nan,nan,nan
24070.0,4.0,33.0966,0.2228,41.3182,0.4771,21.5163,-1.2544,24.9318,0.3744,nan,nan,nan,nan
24080.0,4.0,33.0988,0.2225,41.3229,0.4775,21.5037,-1.2512,24.9356,0.3777,nan,nan,nan,nan
24090.0,4.0,33.101,0.2221,41.3277,0.4778,21.4912,-1.248,24.9394,0.3811,nan,nan,nan,nan
24100.0,4.0,33.1033,0.2217,41.3325,0.4781,21.4788,-1.2449,24.9432,0.3844,nan,nan,nan,nan
24110.0,4.0,33.1055,0.2214,41.3373,0.4785,21.4664,-1.2417,24.9471,0.3877,nan,nan,nan,nan
24120.0,4.0,33.1077,0.221,41.342,0.4788,21.454,-1.2386,24.951,0.3911,nan,nan,nan,nan
24130.0,4.0,33.1099,0.2206,41.3468,0.4792,21.4416,-1.2354,24.9549,0.3944,nan,nan,nan,nan
24140.0,4.0,33.1121,0.2202,41.3516,0.4796,21.4292,-1.2322,24.9589,0.3977,nan,nan,nan,nan
24150.0,4.0,33.1143,0.2199,41.3564,0.48,21.4169,-1.229,24.9629,0.4011,nan,nan,nan,nan
24160.0,4.0,33.1165,0.2195,41.3612,0.4803,21.4047,-1.2259,24.9669,0.4044,nan,nan,nan,nan
24170.0,4.0,33.1187,0.2191,41.366,0.4807,21.3925,-1.2227,24.9709,0.4076,nan,nan,nan,nan
24180.0,4.0,33.1209,0.2188,41.3708,0.4811,21.3802,-1.2195,24.9751,0.411,nan,nan,nan,nan
24190.0,4.0,33.1231,0.2184,41.3756,0.4815,21.368,-1.2163,24.9792,0.4143,nan,nan,nan,nan
24200.0,4.0,33.1253,0.218,41.3805,0.4819,21.3559,-1.2131,24.9833,0.4175,nan,nan,nan,nan
24210.0,4.0,33.1274,0.2176,41.3853,0.4824,21.3437,-1.2099,24.9875,0.4209,nan,nan,nan,nan
24220.0,4.0,33.1296,0.2173,41.3901,0.4828,21.3317,-1.2067,24.9917,0.4241,nan,nan,nan,nan
24230.0,4.0,33.1318,0.2169,41.3949,0.4832,21.3196,-1.2035,24.996,0.4274,nan,nan,nan,nan
24240.0,4.0,33.134,0.2165,41.3998,0.4836,21.3077,-1.2003,25.0003,0.4307,nan,nan,nan,nan
24250.0,4.0,33.1361,0.2161,41.4046,0.4841,21.2957,-1.1971,25.0046,0.4339,nan,nan,nan,nan
24260.0,4.0,33.1383,0.2158,41.4095,0.4845,21.2837,-1.1939,25.009,0.4372,nan,nan,nan,nan
24270.0,4.0,33.1404,0.2154,41.4144,0.485,21.2718,-1.1907,25.0134,0.4405,nan,nan,nan,nan
24280.0,4.0,33.1426,0.2151,41.4192,0.4855,21.2599,-1.1875,25.0178,0.4437,nan,nan,nan,nan
24290.0,4.0,33.1447,0.2147,41.4241,0.486,21.248,-1.1843,25.0222,0.447,nan,nan,nan,nan
24300.0,4.0,33.1469,0.2143,41.4289,0.4864,21.2362,-1.1811,25.0267,0.4502,nan,nan,nan,nan
24310.0,4.0,33.149,0.214,41.4338,0.4869,21.2244,-1.1779,25.0312,0.4534,nan,nan,nan,nan
24320.0,4.0,33.1511,0.2136,41.4386,0.4874,21.2126,-1.1746,25.0358,0.4567,nan,nan,nan,nan
24330.0,4.0,33.1533,0.2132,41.4435,0.4879,21.2009,-1.1714,25.0404,0.4599,nan,nan,nan,nan
24340.0,4.0,33.1554,0.2129,41.4484,0.4884,21.1892,-1.1682,25.045,0.4631,nan,nan,nan,nan
24350.0,4.0,33.1575,0.2125,41.4532,0.489,21.1776,-1.165,25.0496,0.4663,nan,nan,nan,nan
24360.0,4.0,33.1597,0.2121,41.4582,0.4895,21.1659,-1.1618,25.0543,0.4696,nan,nan,nan,nan
24370.0,4.0,33.1618,0.2118,41.4631,0.49,21.1543,-1.1586,25.059,0.4728,nan,nan,nan,nan
24380.0,4.0,33.1639,0.2114,41.468,0.4906,21.1427,-1.1554,25.0638,0.476,nan,nan,nan,nan
24390.0,4.0,33.166,0.211,41.4729,0.4911,21.1312,-1.1522,25.0685,0.4792,nan,nan,nan,nan
24400.0,4.0,33.1681,0.2107,41.4778,0.4917,21.1197,-1.1489,25.0734,0.4824,nan,nan,nan,nan
24410.0,4.0,33.1702,0.2103,41.4827,0.4923,21.1082,-1.1457,25.0782,0.4856,nan,nan,nan,nan
24420.0,4.0,33.1723,0.2099,41.4876,0.4928,21.0968,-1.1425,25.0831,0.4888,nan,nan,nan,nan
24430.0,4.0,33.1744,0.2096,41.4925,0.4934,21.0854,-1.1393,25.088,0.492,nan,nan,nan,nan
24440.0,4.0,33.1765,0.2092,41.4975,0.494,21.074,-1.136,25.0929,0.4951,nan,nan,nan,nan
24450.0,4.0,33.1786,0.2089,41.5025,0.4946,21.0626,-1.1328,25.0979,0.4983,nan,nan,nan,nan
24460.0,4.0,33.1807,0.2085,41.5074,0.4952,21.0513,-1.1296,25.1029,0.5015,nan,nan,nan,nan
24470.0,4.0,33.1828,0.2081,41.5123,0.4958,21.04,-1.1264,25.1079,0.5046,nan,nan,nan,nan
24480.0,4.0,33.1848,0.2078,41.5173,0.4964,21.0288,-1.1231,25.1129,0.5078,nan,nan,nan,nan
24490.0,4.0,33.1869,0.2074,41.5223,0.4971,21.0176,-1.1199,25.1181,0.5109,nan,nan,nan,nan
24500.0,4.0,33.189,0.207,41.5272,0.4977,21.0064,-1.1167,25.1232,0.5141,nan,nan,nan,nan
24510.0,4.0,33.1911,0.2067,41.5322,0.4984,20.9953,-1.1135,25.1284,0.5173,nan,nan,nan,nan
24520.0,4.0,33.1931,0.2063,41.5372,0.499,20.9842,-1.1102,25.1335,0.5204,nan,nan,nan,nan
24530.0,4.0,33.1952,0.206,41.5422,0.4997,20.9731,-1.107,25.1387,0.5235,nan,nan,nan,nan
24540.0,4.0,33.1973,0.2056,41.5472,0.5004,20.962,-1.1038,25.144,0.5267,nan,nan,nan,nan
24550.0,4.0,33.1993,0.2053,41.5522,0.501,20.951,-1.1006,25.1493,0.5298,nan,nan,nan,nan
24560.0,4.0,33.2014,0.2049,41.5572,0.5017,20.94,-1.0973,25.1546,0.5329,nan,nan,nan,nan
24570.0,4.0,33.2034,0.2045,41.5623,0.5024,20.929,-1.0941,25.1599,0.5361,nan,nan,nan,nan
24580.0,4.0,33.2054,0.2042,41.5673,0.5031,20.9181,-1.0909,25.1653,0.5392,nan,nan,nan,nan
24590.0,4.0,33.2075,0.2038,41.5723,0.5039,20.9072,-1.0877,25.1707,0.5423,nan,nan,nan,nan
24600.0,4.0,33.2095,0.2035,41.5774,0.5046,20.8964,-1.0844,25.1762,0.5454,nan,nan,nan,nan
24610.0,4.0,33.2115,0.2031,41.5824,0.5053,20.8855,-1.0812,25.1816,0.5485,nan,nan,nan,nan
24620.0,4.0,33.2136,0.2027,41.5874,0.5061,20.8747,-1.078,25.1871,0.5516,nan,nan,nan,nan
24630.0,4.0,33.2156,0.2024,41.5926,0.5068,20.864,-1.0748,25.1927,0.5547,nan,nan,nan,nan
24640.0,4.0,33.2177,0.202,41.5976,0.5076,20.8532,-1.0715,25.1982,0.5578,nan,nan,nan,nan
24650.0,4.0,33.2196,0.2017,41.6027,0.5084,20.8425,-1.0683,25.2038,0.5609,nan,nan,nan,nan
24660.0,4.0,33.2217,0.2013,41.6078,0.5091,20.8319,-1.0651,25.2094,0.564,nan,nan,nan,nan
24670.0,4.0,33.2237,0.201,41.6129,0.5099,20.8212,-1.0619,25.2151,0.567,nan,nan,nan,nan
24680.0,4.0,33.2257,0.2006,41.618,0.5107,20.8106,-1.0587,25.2208,0.5701,nan,nan,nan,nan
24690.0,4.0,33.2277,0.2003,41.6231,0.5115,20.8001,-1.0554,25.2265,0.5732,nan,nan,nan,nan
24700.0,4.0,33.2297,0.1999,41.6282,0.5124,20.7895,-1.0522,25.2323,0.5763,nan,nan,nan,nan
24710.0,4.0,33.2317,0.1996,41.6333,0.5132,20.779,-1.049,25.238,0.5793,nan,nan,nan,nan
24720.0,4.0,33.2337,0.1992,41.6384,0.514,20.7685,-1.0458,25.2438,0.5824,nan,nan,nan,nan
24730.0,4.0,33.2357,0.1989,41.6436,0.5149,20.7581,-1.0426,25.2497,0.5854,nan,nan,nan,nan
24740.0,4.0,33.2376,0.1985,41.6487,0.5157,20.7477,-1.0394,25.2556,0.5885,nan,nan,nan,nan
24750.0,4.0,33.2397,0.1982,41.6539,0.5166,20.7373,-1.0361,25.2614,0.5915,nan,nan,nan,nan
24760.0,4.0,33.2416,0.1978,41.6591,0.5175,20.7269,-1.0329,25.2674,0.5946,nan,nan,nan,nan
24770.0,4.0,33.2436,0.1974,41.6643,0.5184,20.7166,-1.0297,25.2733,0.5976,nan,nan,nan,nan
24780.0,4.0,33.2456,0.1971,41.6694,0.5193,20.7063,-1.0265,25.2793,0.6006,nan,nan,nan,nan
24790.0,4.0,33.2475,0.1968,41.6747,0.5202,20.6961,-1.0233,25.2854,0.6037,nan,nan,nan,nan
24800.0,4.0,33.2495,0.1964,41.6799,0.5211,20.6859,-1.0201,25.2914,0.6067,nan,nan,nan,nan
24810.0,4.0,33.2515,0.1961,41.6851,0.522,20.6757,-1.0169,25.2975,0.6097,nan,nan,nan,nan
24820.0,4.0,33.2534,0.1957,41.6903,0.523,20.6655,-1.0137,25.3036,0.6127,nan,nan,nan,nan
24830.0,4.0,33.2554,0.1954,41.6956,0.5239,20.6554,-1.0105,25.3097,0.6157,nan,nan,nan,nan
24840.0,4.0,33.2573,0.195,41.7008,0.5249,20.6453,-1.0073,25.3159,0.6188,nan,nan,nan,nan
24850.0,4.0,33.2593,0.1947,41.706,0.5259,20.6353,-1.0041,25.3221,0.6218,nan,nan,nan,nan
24860.0,4.0,33.2612,0.1943,41.7113,0.5268,20.6252,-1.0009,25.3284,0.6248,nan,nan,nan,nan
24870.0,4.0,33.2632,0.194,41.7165,0.5278,20.6152,-0.9977,25.3346,0.6278,nan,nan,nan,nan
24880.0,4.0,33.2651,0.1936,41.7218,0.5288,20.6053,-0.9945,25.3409,0.6307,nan,nan,nan,nan
24890.0,4.0,33.267,0.1933,41.7271,0.5298,20.5954,-0.9913,25.3472,0.6338,nan,nan,nan,nan
24900.0,4.0,33.269,0.1929,41.7324,0.5309,20.5855,-0.9882,25.3536,0.6367,nan,nan,nan,nan
24910.0,4.0,33.2709,0.1926,41.7377,0.5319,20.5756,-0.985,25.36,0.6397,nan,nan,nan,nan
24920.0,4.0,33.2728,0.1922,41.7431,0.533,20.5658,-0.9818,25.3663,0.6427,nan,nan,nan,nan
24930.0,4.0,33.2748,0.1919,41.7484,0.534,20.556,-0.9786,25.3728,0.6457,nan,nan,nan,nan
24940.0,4.0,33.2767,0.1916,41.7538,0.5351,20.5462,-0.9754,25.3793,0.6486,nan,nan,nan,nan
24950.0,4.0,33.2786,0.1912,41.7591,0.5362,20.5364,-0.9723,25.3858,0.6516,nan,nan,nan,nan
24960.0,4.0,33.2805,0.1909,41.7645,0.5373,20.5267,-0.9691,25.3923,0.6546,nan,nan,nan,nan
24970.0,4.0,33.2824,0.1905,41.7699,0.5384,20.5171,-0.9659,25.3989,0.6575,nan,nan,nan,nan
24980.0,4.0,33.2843,0.1902,41.7753,0.5395,20.5074,-0.9627,25.4055,0.6605,nan,nan,nan,nan
24990.0,4.0,33.2862,0.1898,41.7807,0.5406,20.4978,-0.9596,25.4121,0.6634,nan,nan,nan,nan
25000.0,4.0,33.2881,0.1895,41.7861,0.5418,20.4882,-0.9564,25.4188,0.6664,nan,nan,nan,nan
25010.0,4.0,33.29,0.1892,41.7915,0.543,20.4787,-0.9532,25.4254,0.6693,nan,nan,nan,nan
25020.0,4.0,33.2919,0.1888,41.7969,0.5441,20.4692,-0.9501,25.4321,0.6723,nan,nan,nan,nan
25030.0,4.0,33.2938,0.1885,41.8024,0.5453,20.4597,-0.9469,25.4388,0.6752,nan,nan,nan,nan
25040.0,4.0,33.2957,0.1881,41.8078,0.5465,20.4503,-0.9438,25.4457,0.6781,nan,nan,nan,nan
25050.0,4.0,33.2975,0.1878,41.8133,0.5477,20.4408,-0.9406,25.4524,0.6811,nan,nan,nan,nan
25060.0,4.0,33.2994,0.1875,41.8188,0.5489,20.4315,-0.9375,25.4592,0.684,nan,nan,nan,nan
25070.0,4.0,33.3013,0.1871,41.8243,0.5502,20.4221,-0.9343,25.4661,0.6869,nan,nan,nan,nan
25080.0,4.0,33.3032,0.1868,41.8298,0.5514,20.4128,-0.9312,25.473,0.6898,nan,nan,nan,nan
25090.0,4.0,33.305,0.1864,41.8354,0.5527,20.4035,-0.928,25.4799,0.6928,nan,nan,nan,nan
25100.0,4.0,33.3069,0.1861,41.8409,0.554,20.3942,-0.9249,25.4868,0.6957,nan,nan,nan,nan
25110.0,4.0,33.3087,0.1858,41.8464,0.5553,20.385,-0.9217,25.4938,0.6986,nan,nan,nan,nan
25120.0,4.0,33.3106,0.1854,41.8519,0.5566,20.3758,-0.9186,25.5008,0.7015,nan,nan,nan,nan
25130.0,4.0,33.3124,0.1851,41.8575,0.5579,20.3666,-0.9155,25.5079,0.7044,nan,nan,nan,nan
25140.0,4.0,33.3143,0.1848,41.8631,0.5592,20.3574,-0.9123,25.5149,0.7073,nan,nan,nan,nan
25150.0,4.0,33.3162,0.1844,41.8687,0.5606,20.3483,-0.9092,25.522,0.7102,nan,nan,nan,nan
25160.0,4.0,33.318,0.1841,41.8743,0.5619,20.3393,-0.9061,25.5291,0.7131,nan,nan,nan,nan
25170.0,4.0,33.3198,0.1837,41.88,0.5633,20.3302,-0.903,25.5363,0.716,nan,nan,nan,nan
25180.0,4.0,33.3217,0.1834,41.8856,0.5647,20.3212,-0.8998,25.5434,0.7188,nan,nan,nan,nan
25190.0,4.0,33.3235,0.1831,41.8912,0.5661,20.3122,-0.8967,25.5507,0.7217,nan,nan,nan,nan
25200.0,4.0,33.3253,0.1827,41.8969,0.5675,20.3033,-0.8936,25.5579,0.7246,nan,nan,nan,nan
25210.0,4.0,33.3271,0.1824,41.9026,0.5689,20.2944,-0.8905,25.5651,0.7275,nan,nan,nan,nan
25220.0,4.0,33.329,0.1821,41.9083,0.5704,20.2855,-0.8874,25.5724,0.7303,nan,nan,nan,nan
25230.0,4.0,33.3308,0.1817,41.914,0.5719,20.2766,-0.8843,25.5797,0.7332,nan,nan,nan,nan
25240.0,4.0,33.3326,0.1814,41.9197,0.5733,20.2678,-0.8812,25.5871,0.736,nan,nan,nan,nan
25250.0,4.0,33.3344,0.1811,41.9255,0.5748,20.259,-0.8781,25.5944,0.7388,nan,nan,nan,nan
25260.0,4.0,33.3362,0.1808,41.9313,0.5764,20.2502,-0.875,25.6018,0.7417,nan,nan,nan,nan
25270.0,4.0,33.338,0.1804,41.937,0.5779,20.2415,-0.8719,25.6093,0.7445,nan,nan,nan,nan
25280.0,4.0,33.3398,0.1801,41.9428,0.5794,20.2328,-0.8689,25.6167,0.7473,nan,nan,nan,nan
25290.0,4.0,33.3416,0.1798,41.9486,0.581,20.2241,-0.8657,25.6242,0.75,nan,nan,nan,nan
25300.0,4.0,33.3434,0.1794,41.9544,0.5826,20.2155,-0.8627,25.6318,0.7528,nan,nan,nan,nan
25310.0,4.0,33.3452,0.1791,41.9602,0.5842,20.2069,-0.8596,25.6393,0.7556,nan,nan,nan,nan
25320.0,4.0,33.347,0.1788,41.9661,0.5858,20.1983,-0.8565,25.6469,0.7583,nan,nan,nan,nan
25330.0,4.0,33.3488,0.1784,41.972,0.5874,20.1898,-0.8535,25.6545,0.761,nan,nan,nan,nan
25340.0,4.0,33.3506,0.1781,41.9778,0.5891,20.1812,-0.8504,25.6621,0.7637,nan,nan,nan,nan
25350.0,4.0,33.3524,0.1778,41.9838,0.5908,20.1727,-0.8473,25.6697,0.7664,nan,nan,nan,nan
25360.0,4.0,33.3541,0.1775,41.9897,0.5924,20.1643,-0.8443,25.6774,0.7691,nan,nan,nan,nan
25370.0,4.0,33.3559,0.1771,41.9956,0.5941,20.1559,-0.8412,25.6851,0.7718,nan,nan,nan,nan
25380.0,4.0,33.3577,0.1768,42.0016,0.5959,20.1474,-0.8382,25.6928,0.7745,nan,nan,nan,nan
25390.0,4.0,33.3594,0.1765,42.0075,0.5976,20.1391,-0.8351,25.7006,0.7771,nan,nan,nan,nan
25400.0,4.0,33.3612,0.1761,42.0134,0.5994,20.1308,-0.8321,25.7084,0.7798,nan,nan,nan,nan
25410.0,4.0,33.363,0.1758,42.0194,0.6011,20.1225,-0.8291,25.7162,0.7824,nan,nan,nan,nan
25420.0,4.0,33.3647,0.1755,42.0255,0.6029,20.1141,-0.826,25.724,0.785,nan,nan,nan,nan
25430.0,4.0,33.3665,0.1752,42.0315,0.6047,20.1059,-0.823,25.7319,0.7876,nan,nan,nan,nan
25440.0,4.0,33.3682,0.1749,42.0376,0.6066,20.0977,-0.8199,25.7398,0.7902,nan,nan,nan,nan
25450.0,4.0,33.37,0.1745,42.0437,0.6085,20.0895,-0.8169,25.7477,0.7927,nan,nan,nan,nan
25460.0,4.0,33.3717,0.1742,42.0497,0.6103,20.0814,-0.8139,25.7556,0.7953,nan,nan,nan,nan
25470.0,4.0,33.3735,0.1739,42.0559,0.6122,20.0733,-0.8109,25.7636,0.7979,nan,nan,nan,nan
25480.0,4.0,33.3752,0.1736,42.062,0.6141,20.0651,-0.8079,25.7716,0.8004,nan,nan,nan,nan
25490.0,4.0,33.3769,0.1732,42.0681,0.6161,20.0571,-0.8049,25.7796,0.8029,nan,nan,nan,nan
25500.0,4.0,33.3787,0.1729,42.0743,0.618,20.049,-0.8019,25.7876,0.8054,nan,nan,nan,nan
25510.0,4.0,33.3804,0.1726,42.0805,0.62,20.041,-0.7988,25.7957,0.8079,nan,nan,nan,nan
25520.0,4.0,33.3821,0.1723,42.0867,0.622,20.0331,-0.7959,25.8038,0.8104,nan,nan,nan,nan
25530.0,4.0,33.3838,0.1719,42.0929,0.624,20.0251,-0.7929,25.8119,0.8129,nan,nan,nan,nan
25540.0,4.0,33.3855,0.1716,42.0992,0.6261,20.0172,-0.7899,25.8201,0.8153,nan,nan,nan,nan
25550.0,4.0,33.3873,0.1713,42.1055,0.6282,20.0093,-0.7869,25.8283,0.8178,nan,nan,nan,nan
25560.0,4.0,33.389,0.171,42.1118,0.6302,20.0015,-0.7839,25.8364,0.8202,nan,nan,nan,nan
25570.0,4.0,33.3907,0.1707,42.1181,0.6324,19.9936,-0.7809,25.8446,0.8226,nan,nan,nan,nan
25580.0,4.0,33.3924,0.1704,42.1245,0.6345,19.9859,-0.778,25.8529,0.825,nan,nan,nan,nan
25590.0,4.0,33.3941,0.17,42.1308,0.6367,19.9781,-0.775,25.8611,0.8274,nan,nan,nan,nan
25600.0,4.0,33.3958,0.1697,42.1372,0.6389,19.9704,-0.772,25.8694,0.8297,nan,nan,nan,nan
25610.0,4.0,33.3975,0.1694,42.1436,0.6411,19.9626,-0.7691,25.8778,0.8321,nan,nan,nan,nan
25620.0,4.0,33.3992,0.1691,42.15,0.6433,19.955,-0.7661,25.886,0.8345,nan,nan,nan,nan
25630.0,4.0,33.4009,0.1688,42.1564,0.6456,19.9473,-0.7632,25.8944,0.8368,nan,nan,nan,nan
25640.0,4.0,33.4026,0.1685,42.1629,0.6478,19.9397,-0.7602,25.9028,0.8391,nan,nan,nan,nan
25650.0,4.0,33.4042,0.1681,42.1694,0.6501,19.9321,-0.7573,25.9112,0.8414,nan,nan,nan,nan
25660.0,4.0,33.4059,0.1678,42.1759,0.6525,19.9245,-0.7543,25.9196,0.8437,nan,nan,nan,nan
25670.0,4.0,33.4076,0.1675,42.1824,0.6548,19.9171,-0.7514,25.9281,0.846,nan,nan,nan,nan
25680.0,4.0,33.4093,0.1672,42.189,0.6572,19.9095,-0.7485,25.9366,0.8483,nan,nan,nan,nan
25690.0,4.0,33.4109,0.1669,42.1955,0.6596,19.9021,-0.7456,25.945,0.8505,nan,nan,nan,nan
25700.0,4.0,33.4126,0.1666,42.2022,0.6621,19.8947,-0.7426,25.9536,0.8528,nan,nan,nan,nan
25710.0,4.0,33.4143,0.1662,42.2088,0.6645,19.8872,-0.7397,25.9621,0.855,nan,nan,nan,nan
25720.0,4.0,33.4159,0.1659,42.2155,0.667,19.8798,-0.7368,25.9706,0.8572,nan,nan,nan,nan
25730.0,4.0,33.4176,0.1656,42.2222,0.6696,19.8725,-0.7339,25.9792,0.8594,nan,nan,nan,nan
25740.0,4.0,33.4193,0.1653,42.2289,0.6721,19.8652,-0.731,25.9879,0.8616,nan,nan,nan,nan
25750.0,4.0,33.4209,0.165,42.2356,0.6747,19.8579,-0.7281,25.9965,0.8638,nan,nan,nan,nan
25760.0,4.0,33.4225,0.1647,42.2424,0.6773,19.8506,-0.7252,26.0051,0.8659,nan,nan,nan,nan
25770.0,4.0,33.4242,0.1644,42.2492,0.6799,19.8434,-0.7223,26.0138,0.8681,nan,nan,nan,nan
25780.0,4.0,33.4258,0.1641,42.2559,0.6826,19.8361,-0.7194,26.0225,0.8702,nan,nan,nan,nan
25790.0,4.0,33.4275,0.1638,42.2628,0.6853,19.8289,-0.7166,26.0312,0.8723,nan,nan,nan,nan
25800.0,4.0,33.4291,0.1634,42.2697,0.688,19.8218,-0.7137,26.04,0.8745,nan,nan,nan,nan
25810.0,4.0,33.4308,0.1631,42.2766,0.6908,19.8147,-0.7108,26.0487,0.8766,nan,nan,nan,nan
25820.0,4.0,33.4324,0.1628,42.2835,0.6936,19.8076,-0.708,26.0574,0.8786,nan,nan,nan,nan
25830.0,4.0,33.434,0.1625,42.2905,0.6964,19.8006,-0.7051,26.0662,0.8807,nan,nan,nan,nan
25840.0,4.0,33.4356,0.1622,42.2974,0.6992,19.7935,-0.7023,26.0751,0.8827,nan,nan,nan,nan
25850.0,4.0,33.4372,0.1619,42.3045,0.7021,19.7865,-0.6994,26.0839,0.8848,nan,nan,nan,nan
25860.0,4.0,33.4388,0.1616,42.3114,0.705,19.7795,-0.6966,26.0928,0.8868,nan,nan,nan,nan
25870.0,4.0,33.4405,0.1613,42.3185,0.708,19.7726,-0.6937,26.1016,0.8888,nan,nan,nan,nan
25880.0,4.0,33.4421,0.161,42.3257,0.7109,19.7656,-0.6909,26.1105,0.8908,nan,nan,nan,nan
25890.0,4.0,33.4437,0.1607,42.3327,0.7139,19.7587,-0.688,26.1194,0.8928,nan,nan,nan,nan
25900.0,4.0,33.4453,0.1604,42.3399,0.717,19.7519,-0.6852,26.1284,0.8948,nan,nan,nan,nan
25910.0,4.0,33.4469,0.1601,42.3471,0.7201,19.745,-0.6824,26.1373,0.8968,nan,nan,nan,nan
25920.0,4.0,33.4485,0.1598,42.3543,0.7232,19.7382,-0.6796,26.1463,0.8987,nan,nan,nan,nan
25930.0,4.0,33.4501,0.1595,42.3615,0.7264,19.7315,-0.6768,26.1554,0.9007,nan,nan,nan,nan
25940.0,4.0,33.4517,0.1592,42.3688,0.7295,19.7247,-0.674,26.1644,0.9026,nan,nan,nan,nan
25950.0,4.0,33.4533,0.1588,42.3762,0.7328,19.718,-0.6712,26.1734,0.9045,nan,nan,nan,nan
25960.0,4.0,33.4549,0.1585,42.3835,0.736,19.7113,-0.6684,26.1825,0.9064,nan,nan,nan,nan
25970.0,4.0,33.4564,0.1582,42.3908,0.7393,19.7046,-0.6656,26.1915,0.9082,nan,nan,nan,nan
25980.0,4.0,33.458,0.1579,42.3982,0.7427,19.6979,-0.6628,26.2006,0.9101,nan,nan,nan,nan
25990.0,4.0,33.4596,0.1576,42.4057,0.746,19.6913,-0.66,26.2097,0.912,nan,nan,nan,nan
26000.0,2.0,33.4612,0.1573,nan,nan,19.6847,-0.6572,nan,nan,nan,nan,nan,nan
26010.0,2.0,33.4628,0.157,nan,nan,19.6782,-0.6545,nan,nan,nan,nan,nan,nan
26020.0,2.0,33.4643,0.1567,nan,nan,19.6717,-0.6517,nan,nan,nan,nan,nan,nan
26030.0,2.0,33.4659,0.1564,nan,nan,19.6651,-0.649,nan,nan,nan,nan,nan,nan
26040.0,2.0,33.4674,0.1561,nan,nan,19.6587,-0.6462,nan,nan,nan,nan,nan,nan
26050.0,2.0,33.469,0.1558,nan,nan,19.6522,-0.6434,nan,nan,nan,nan,nan,nan
26060.0,2.0,33.4706,0.1556,nan,nan,19.6458,-0.6406,nan,nan,nan,nan,nan,nan
26070.0,2.0,33.4721,0.1552,nan,nan,19.6394,-0.6379,nan,nan,nan,nan,nan,nan
26080.0,2.0,33.4737,0.155,nan,nan,19.633,-0.635,nan,nan,nan,nan,nan,nan
26090.0,2.0,33.4752,0.1546,nan,nan,19.6267,-0.6322,nan,nan,nan,nan,nan,nan
26100.0,2.0,33.4768,0.1544,nan,nan,19.6204,-0.6294,nan,nan,nan,nan,nan,nan
26110.0,2.0,33.4783,0.1541,nan,nan,19.6141,-0.6266,nan,nan,nan,nan,nan,nan
26120.0,2.0,33.4798,0.1538,nan,nan,19.6079,-0.6238,nan,nan,nan,nan,nan,nan
26130.0,2.0,33.4814,0.1535,nan,nan,19.6017,-0.6209,nan,nan,nan,nan,nan,nan
26140.0,2.0,33.4829,0.1532,nan,nan,19.5955,-0.6181,nan,nan,nan,nan,nan,nan
26150.0,2.0,33.4844,0.1529,nan,nan,19.5893,-0.6152,nan,nan,nan,nan,nan,nan
26160.0,2.0,33.486,0.1526,nan,nan,19.5832,-0.6124,nan,nan,nan,nan,nan,nan
26170.0,2.0,33.4875,0.1523,nan,nan,19.577,-0.6095,nan,nan,nan,nan,nan,nan
26180.0,2.0,33.489,0.152,nan,nan,19.571,-0.6066,nan,nan,nan,nan,nan,nan
26190.0,2.0,33.4905,0.1517,nan,nan,19.5649,-0.6037,nan,nan,nan,nan,nan,nan
26200.0,2.0,33.492,0.1514,nan,nan,19.5589,-0.6009,nan,nan,nan,nan,nan,nan
26210.0,2.0,33.4935,0.1511,nan,nan,19.5529,-0.5979,nan,nan,nan,nan,nan,nan
26220.0,2.0,33.4951,0.1508,nan,nan,19.547,-0.595,nan,nan,nan,nan,nan,nan
26230.0,2.0,33.4966,0.1505,nan,nan,19.541,-0.5921,nan,nan,nan,nan,nan,nan
26240.0,2.0,33.4981,0.1502,nan,nan,19.5351,-0.5892,nan,nan,nan,nan,nan,nan
26250.0,2.0,33.4996,0.15,nan,nan,19.5292,-0.5862,nan,nan,nan,nan,nan,nan
26260.0,2.0,33.5011,0.1497,nan,nan,19.5234,-0.5833,nan,nan,nan,nan,nan,nan
26270.0,2.0,33.5026,0.1494,nan,nan,19.5176,-0.5803,nan,nan,nan,nan,nan,nan
26280.0,2.0,33.5041,0.1491,nan,nan,19.5118,-0.5774,nan,nan,nan,nan,nan,nan
26290.0,2.0,33.5056,0.1488,nan,nan,19.506,-0.5744,nan,nan,nan,nan,nan,nan
26300.0,2.0,33.507,0.1485,nan,nan,19.5003,-0.5715,nan,nan,nan,nan,nan,nan
26310.0,2.0,33.5085,0.1482,nan,nan,19.4946,-0.5685,nan,nan,nan,nan,nan,nan
26320.0,2.0,33.51,0.1479,nan,nan,19.4889,-0.5655,nan,nan,nan,nan,nan,nan
26330.0,2.0,33.5115,0.1476,nan,nan,19.4833,-0.5625,nan,nan,nan,nan,nan,nan
26340.0,2.0,33.513,0.1474,nan,nan,19.4777,-0.5595,nan,nan,nan,nan,nan,nan
26350.0,2.0,33.5144,0.1471,nan,nan,19.4721,-0.5564,nan,nan,nan,nan,nan,nan
26360.0,2.0,33.5159,0.1468,nan,nan,19.4665,-0.5535,nan,nan,nan,nan,nan,nan
26370.0,2.0,33.5174,0.1465,nan,nan,19.461,-0.5504,nan,nan,nan,nan,nan,nan
26380.0,2.0,33.5188,0.1462,nan,nan,19.4555,-0.5474,nan,nan,nan,nan,nan,nan
26390.0,2.0,33.5203,0.1459,nan,nan,19.4501,-0.5443,nan,nan,nan,nan,nan,nan
26400.0,2.0,33.5217,0.1456,nan,nan,19.4446,-0.5413,nan,nan,nan,nan,nan,nan
26410.0,2.0,33.5232,0.1454,nan,nan,19.4392,-0.5382,nan,nan,nan,nan,nan,nan
26420.0,2.0,33.5247,0.1451,nan,nan,19.4339,-0.5351,nan,nan,nan,nan,nan,nan
26430.0,2.0,33.5261,0.1448,nan,nan,19.4285,-0.5321,nan,nan,nan,nan,nan,nan
26440.0,2.0,33.5276,0.1445,nan,nan,19.4232,-0.529,nan,nan,nan,nan,nan,nan
26450.0,2.0,33.529,0.1442,nan,nan,19.4179,-0.5259,nan,nan,nan,nan,nan,nan
26460.0,2.0,33.5304,0.1439,nan,nan,19.4127,-0.5228,nan,nan,nan,nan,nan,nan
26470.0,2.0,33.5319,0.1437,nan,nan,19.4075,-0.5197,nan,nan,nan,nan,nan,nan
26480.0,2.0,33.5333,0.1434,nan,nan,19.4023,-0.5166,nan,nan,nan,nan,nan,nan
26490.0,2.0,33.5347,0.1431,nan,nan,19.3972,-0.5135,nan,nan,nan,nan,nan,nan
26500.0,2.0,33.5362,0.1428,nan,nan,19.392,-0.5103,nan,nan,nan,nan,nan,nan
26510.0,2.0,33.5376,0.1425,nan,nan,19.387,-0.5072,nan,nan,nan,nan,nan,nan
26520.0,2.0,33.539,0.1423,nan,nan,19.3819,-0.5041,nan,nan,nan,nan,nan,nan
26530.0,2.0,33.5404,0.142,nan,nan,19.3769,-0.5009,nan,nan,nan,nan,nan,nan
26540.0,2.0,33.5419,0.1417,nan,nan,19.3719,-0.4978,nan,nan,nan,nan,nan,nan
26550.0,2.0,33.5433,0.1414,nan,nan,19.3669,-0.4946,nan,nan,nan,nan,nan,nan
26560.0,2.0,33.5447,0.1412,nan,nan,19.362,-0.4914,nan,nan,nan,nan,nan,nan
26570.0,2.0,33.5461,0.1409,nan,nan,19.3571,-0.4882,nan,nan,nan,nan,nan,nan
26580.0,2.0,33.5475,0.1406,nan,nan,19.3522,-0.485,nan,nan,nan,nan,nan,nan
26590.0,2.0,33.5489,0.1403,nan,nan,19.3474,-0.4818,nan,nan,nan,nan,nan,nan
26600.0,2.0,33.5503,0.1401,nan,nan,19.3426,-0.4786,nan,nan,nan,nan,nan,nan
26610.0,2.0,33.5517,0.1398,nan,nan,19.3378,-0.4754,nan,nan,nan,nan,nan,nan
26620.0,2.0,33.5531,0.1395,nan,nan,19.3331,-0.4722,nan,nan,nan,nan,nan,nan
26630.0,2.0,33.5545,0.1392,nan,nan,19.3284,-0.469,nan,nan,nan,nan,nan,nan
26640.0,2.0,33.5559,0.139,nan,nan,19.3237,-0.4658,nan,nan,nan,nan,nan,nan
26650.0,2.0,33.5573,0.1387,nan,nan,19.3191,-0.4625,nan,nan,nan,nan,nan,nan
26660.0,2.0,33.5587,0.1384,nan,nan,19.3144,-0.4593,nan,nan,nan,nan,nan,nan
26670.0,2.0,33.5601,0.1381,nan,nan,19.3099,-0.456,nan,nan,nan,nan,nan,nan
26680.0,2.0,33.5614,0.1379,nan,nan,19.3054,-0.4528,nan,nan,nan,nan,nan,nan
26690.0,2.0,33.5628,0.1376,nan,nan,19.3008,-0.4495,nan,nan,nan,nan,nan,nan
26700.0,2.0,33.5642,0.1373,nan,nan,19.2964,-0.4462,nan,nan,nan,nan,nan,nan
26710.0,2.0,33.5656,0.1371,nan,nan,19.2919,-0.4429,nan,nan,nan,nan,nan,nan
26720.0,2.0,33.5669,0.1368,nan,nan,19.2875,-0.4396,nan,nan,nan,nan,nan,nan
26730.0,2.0,33.5683,0.1365,nan,nan,19.2831,-0.4363,nan,nan,nan,nan,nan,nan
26740.0,2.0,33.5697,0.1363,nan,nan,19.2788,-0.433,nan,nan,nan,nan,nan,nan
26750.0,2.0,33.571,0.136,nan,nan,19.2744,-0.4297,nan,nan,nan,nan,nan,nan
26760.0,2.0,33.5724,0.1357,nan,nan,19.2702,-0.4264,nan,nan,nan,nan,nan,nan
26770.0,2.0,33.5737,0.1354,nan,nan,19.2659,-0.4231,nan,nan,nan,nan,nan,nan
26780.0,2.0,33.5751,0.1352,nan,nan,19.2617,-0.4197,nan,nan,nan,nan,nan,nan
26790.0,2.0,33.5764,0.1349,nan,nan,19.2575,-0.4164,nan,nan,nan,nan,nan,nan
26800.0,2.0,33.5778,0.1346,nan,nan,19.2534,-0.413,nan,nan,nan,nan,nan,nan
26810.0,2.0,33.5791,0.1344,nan,nan,19.2493,-0.4097,nan,nan,nan,nan,nan,nan
26820.0,2.0,33.5805,0.1341,nan,nan,19.2452,-0.4063,nan,nan,nan,nan,nan,nan
26830.0,2.0,33.5818,0.1339,nan,nan,19.2411,-0.403,nan,nan,nan,nan,nan,nan
26840.0,2.0,33.5831,0.1336,nan,nan,19.2371,-0.3996,nan,nan,nan,nan,nan,nan
26850.0,2.0,33.5845,0.1333,nan,nan,19.2331,-0.3962,nan,nan,nan,nan,nan,nan
26860.0,2.0,33.5858,0.133,nan,nan,19.2292,-0.3928,nan,nan,nan,nan,nan,nan
26870.0,2.0,33.5871,0.1328,nan,nan,19.2253,-0.3894,nan,nan,nan,nan,nan,nan
26880.0,2.0,33.5885,0.1325,nan,nan,19.2214,-0.386,nan,nan,nan,nan,nan,nan
26890.0,2.0,33.5898,0.1323,nan,nan,19.2176,-0.3826,nan,nan,nan,nan,nan,nan
26900.0,2.0,33.5911,0.132,nan,nan,19.2138,-0.3792,nan,nan,nan,nan,nan,nan
26910.0,2.0,33.5924,0.1317,nan,nan,19.21,-0.3758,nan,nan,nan,nan,nan,nan
26920.0,2.0,33.5937,0.1315,nan,nan,19.2063,-0.3724,nan,nan,nan,nan,nan,nan
26930.0,2.0,33.5951,0.1312,nan,nan,19.2026,-0.369,nan,nan,nan,nan,nan,nan
26940.0,2.0,33.5964,0.131,nan,nan,19.1989,-0.3655,nan,nan,nan,nan,nan,nan
26950.0,2.0,33.5977,0.1307,nan,nan,19.1952,-0.3621,nan,nan,nan,nan,nan,nan
26960.0,2.0,33.599,0.1304,nan,nan,19.1916,-0.3586,nan,nan,nan,nan,nan,nan
26970.0,2.0,33.6003,0.1302,nan,nan,19.188,-0.3551,nan,nan,nan,nan,nan,nan
26980.0,2.0,33.6016,0.1299,nan,nan,19.1845,-0.3517,nan,nan,nan,nan,nan,nan
26990.0,2.0,33.6029,0.1297,nan,nan,19.181,-0.3482,nan,nan,nan,nan,nan,nan
27000.0,2.0,33.6042,0.1294,nan,nan,19.1776,-0.3447,nan,nan,nan,nan,nan,nan
27010.0,2.0,33.6055,0.1291,nan,nan,19.1741,-0.3413,nan,nan,nan,nan,nan,nan
27020.0,2.0,33.6068,0.1289,nan,nan,19.1707,-0.3378,nan,nan,nan,nan,nan,nan
27030.0,2.0,33.608,0.1286,nan,nan,19.1674,-0.3343,nan,nan,nan,nan,nan,nan
27040.0,2.0,33.6093,0.1284,nan,nan,19.1641,-0.3308,nan,nan,nan,nan,nan,nan
27050.0,2.0,33.6106,0.1281,nan,nan,19.1607,-0.3272,nan,nan,nan,nan,nan,nan
27060.0,2.0,33.6119,0.1279,nan,nan,19.1575,-0.3237,nan,nan,nan,nan,nan,nan
27070.0,2.0,33.6132,0.1276,nan,nan,19.1543,-0.3202,nan,nan,nan,nan,nan,nan
27080.0,2.0,33.6145,0.1274,nan,nan,19.1511,-0.3167,nan,nan,nan,nan,nan,nan
27090.0,2.0,33.6157,0.1271,nan,nan,19.1479,-0.3132,nan,nan,nan,nan,nan,nan
27100.0,2.0,33.617,0.1269,nan,nan,19.1448,-0.3096,nan,nan,nan,nan,nan,nan
27110.0,2.0,33.6183,0.1266,nan,nan,19.1418,-0.3061,nan,nan,nan,nan,nan,nan
27120.0,2.0,33.6195,0.1263,nan,nan,19.1387,-0.3025,nan,nan,nan,nan,nan,nan
27130.0,2.0,33.6208,0.1261,nan,nan,19.1357,-0.299,nan,nan,nan,nan,nan,nan
27140.0,2.0,33.6221,0.1258,nan,nan,19.1327,-0.2954,nan,nan,nan,nan,nan,nan
27150.0,2.0,33.6233,0.1256,nan,nan,19.1298,-0.2919,nan,nan,nan,nan,nan,nan
27160.0,2.0,33.6246,0.1253,nan,nan,19.1269,-0.2883,nan,nan,nan,nan,nan,nan
27170.0,2.0,33.6258,0.1251,nan,nan,19.124,-0.2847,nan,nan,nan,nan,nan,nan
27180.0,2.0,33.6271,0.1248,nan,nan,19.1212,-0.2811,nan,nan,nan,nan,nan,nan
27190.0,2.0,33.6283,0.1246,nan,nan,19.1184,-0.2775,nan,nan,nan,nan,nan,nan
27200.0,2.0,33.6296,0.1243,nan,nan,19.1156,-0.2739,nan,nan,nan,nan,nan,nan
27210.0,2.0,33.6308,0.1241,nan,nan,19.1129,-0.2703,nan,nan,nan,nan,nan,nan
27220.0,2.0,33.632,0.1239,nan,nan,19.1103,-0.2667,nan,nan,nan,nan,nan,nan
27230.0,2.0,33.6333,0.1236,nan,nan,19.1076,-0.2631,nan,nan,nan,nan,nan,nan
27240.0,2.0,33.6345,0.1234,nan,nan,19.105,-0.2595,nan,nan,nan,nan,nan,nan
27250.0,2.0,33.6357,0.1231,nan,nan,19.1024,-0.2559,nan,nan,nan,nan,nan,nan
27260.0,2.0,33.637,0.1229,nan,nan,19.0999,-0.2523,nan,nan,nan,nan,nan,nan
27270.0,2.0,33.6382,0.1226,nan,nan,19.0974,-0.2487,nan,nan,nan,nan,nan,nan
27280.0,2.0,33.6394,0.1224,nan,nan,19.0949,-0.245,nan,nan,nan,nan,nan,nan
27290.0,2.0,33.6407,0.1221,nan,nan,19.0925,-0.2414,nan,nan,nan,nan,nan,nan
27300.0,2.0,33.6419,0.1219,nan,nan,19.0901,-0.2377,nan,nan,nan,nan,nan,nan
27310.0,2.0,33.6431,0.1216,nan,nan,19.0877,-0.2341,nan,nan,nan,nan,nan,nan
27320.0,2.0,33.6443,0.1214,nan,nan,19.0854,-0.2304,nan,nan,nan,nan,nan,nan
27330.0,2.0,33.6455,0.1211,nan,nan,19.0831,-0.2268,nan,nan,nan,nan,nan,nan
27340.0,2.0,33.6467,0.1209,nan,nan,19.0808,-0.2231,nan,nan,nan,nan,nan,nan
27350.0,2.0,33.6479,0.1207,nan,nan,19.0786,-0.2194,nan,nan,nan,nan,nan,nan
27360.0,2.0,33.6491,0.1204,nan,nan,19.0765,-0.2157,nan,nan,nan,nan,nan,nan
27370.0,2.0,33.6503,0.1202,nan,nan,19.0743,-0.2121,nan,nan,nan,nan,nan,nan
27380.0,2.0,33.6516,0.1199,nan,nan,19.0722,-0.2084,nan,nan,nan,nan,nan,nan
27390.0,2.0,33.6527,0.1197,nan,nan,19.0702,-0.2047,nan,nan,nan,nan,nan,nan
27400.0,2.0,33.6539,0.1195,nan,nan,19.0681,-0.201,nan,nan,nan,nan,nan,nan
27410.0,2.0,33.6551,0.1192,nan,nan,19.0661,-0.1973,nan,nan,nan,nan,nan,nan
27420.0,2.0,33.6563,0.119,nan,nan,19.0642,-0.1936,nan,nan,nan,nan,nan,nan
27430.0,2.0,33.6575,0.1187,nan,nan,19.0623,-0.1899,nan,nan,nan,nan,nan,nan
27440.0,2.0,33.6587,0.1185,nan,nan,19.0604,-0.1862,nan,nan,nan,nan,nan,nan
27450.0,2.0,33.6599,0.1183,nan,nan,19.0585,-0.1825,nan,nan,nan,nan,nan,nan
27460.0,2.0,33.661,0.118,nan,nan,19.0567,-0.1788,nan,nan,nan,nan,nan,nan
27470.0,2.0,33.6622,0.1178,nan,nan,19.055,-0.1751,nan,nan,nan,nan,nan,nan
27480.0,2.0,33.6634,0.1175,nan,nan,19.0532,-0.1713,nan,nan,nan,nan,nan,nan
27490.0,2.0,33.6646,0.1173,nan,nan,19.0515,-0.1676,nan,nan,nan,nan,nan,nan
27500.0,2.0,33.6658,0.1171,nan,nan,19.0499,-0.1639,nan,nan,nan,nan,nan,nan
27510.0,2.0,33.6669,0.1169,nan,nan,19.0483,-0.1601,nan,nan,nan,nan,nan,nan
27520.0,2.0,33.6681,0.1166,nan,nan,19.0467,-0.1564,nan,nan,nan,nan,nan,nan
27530.0,2.0,33.6693,0.1164,nan,nan,19.0451,-0.1526,nan,nan,nan,nan,nan,nan
27540.0,2.0,33.6704,0.1161,nan,nan,19.0436,-0.1489,nan,nan,nan,nan,nan,nan
27550.0,2.0,33.6716,0.1159,nan,nan,19.0421,-0.1451,nan,nan,nan,nan,nan,nan
27560.0,2.0,33.6727,0.1157,nan,nan,19.0407,-0.1414,nan,nan,nan,nan,nan,nan
27570.0,2.0,33.6739,0.1154,nan,nan,19.0393,-0.1376,nan,nan,nan,nan,nan,nan
27580.0,2.0,33.6751,0.1152,nan,nan,19.038,-0.1339,nan,nan,nan,nan,nan,nan
27590.0,2.0,33.6762,0.115,nan,nan,19.0367,-0.1301,nan,nan,nan,nan,nan,nan
27600.0,2.0,33.6773,0.1148,nan,nan,19.0354,-0.1263,nan,nan,nan,nan,nan,nan
27610.0,2.0,33.6785,0.1145,nan,nan,19.0341,-0.1225,nan,nan,nan,nan,nan,nan
27620.0,2.0,33.6796,0.1143,nan,nan,19.0329,-0.1188,nan,nan,nan,nan,nan,nan
27630.0,2.0,33.6808,0.1141,nan,nan,19.0317,-0.115,nan,nan,nan,nan,nan,nan
27640.0,2.0,33.6819,0.1138,nan,nan,19.0306,-0.1112,nan,nan,nan,nan,nan,nan
27650.0,2.0,33.6831,0.1136,nan,nan,19.0295,-0.1074,nan,nan,nan,nan,nan,nan
27660.0,2.0,33.6842,0.1134,nan,nan,19.0285,-0.1036,nan,nan,nan,nan,nan,nan
27670.0,2.0,33.6853,0.1131,nan,nan,19.0275,-0.0998,nan,nan,nan,nan,nan,nan
27680.0,2.0,33.6865,0.1129,nan,nan,19.0265,-0.096,nan,nan,nan,nan,nan,nan
27690.0,2.0,33.6876,0.1127,nan,nan,19.0255,-0.0922,nan,nan,nan,nan,nan,nan
27700.0,2.0,33.6887,0.1125,nan,nan,19.0246,-0.0884,nan,nan,nan,nan,nan,nan
27710.0,2.0,33.6898,0.1122,nan,nan,19.0238,-0.0846,nan,nan,nan,nan,nan,nan
27720.0,2.0,33.691,0.112,nan,nan,19.0229,-0.0808,nan,nan,nan,nan,nan,nan
27730.0,2.0,33.6921,0.1118,nan,nan,19.0221,-0.077,nan,nan,nan,nan,nan,nan
27740.0,2.0,33.6932,0.1116,nan,nan,19.0214,-0.0732,nan,nan,nan,nan,nan,nan
27750.0,2.0,33.6943,0.1113,nan,nan,19.0207,-0.0694,nan,nan,nan,nan,nan,nan
27760.0,2.0,33.6954,0.1111,nan,nan,19.02,-0.0656,nan,nan,nan,nan,nan,nan
27770.0,2.0,33.6965,0.1109,nan,nan,19.0194,-0.0617,nan,nan,nan,nan,nan,nan
27780.0,2.0,33.6976,0.1107,nan,nan,19.0188,-0.0579,nan,nan,nan,nan,nan,nan
27790.0,2.0,33.6987,0.1104,nan,nan,19.0182,-0.0541,nan,nan,nan,nan,nan,nan
27800.0,2.0,33.6998,0.1102,nan,nan,19.0177,-0.0503,nan,nan,nan,nan,nan,nan
27810.0,2.0,33.7009,0.11,nan,nan,19.0172,-0.0465,nan,nan,nan,nan,nan,nan
27820.0,2.0,33.702,0.1098,nan,nan,19.0168,-0.0426,nan,nan,nan,nan,nan,nan
27830.0,2.0,33.7031,0.1096,nan,nan,19.0164,-0.0388,nan,nan,nan,nan,nan,nan
27840.0,2.0,33.7042,0.1093,nan,nan,19.016,-0.035,nan,nan,nan,nan,nan,nan
27850.0,2.0,33.7053,0.1091,nan,nan,19.0157,-0.0311,nan,nan,nan,nan,nan,nan
27860.0,2.0,33.7064,0.1089,nan,nan,19.0154,-0.0273,nan,nan,nan,nan,nan,nan
27870.0,2.0,33.7075,0.1087,nan,nan,19.0151,-0.0234,nan,nan,nan,nan,nan,nan
27880.0,2.0,33.7086,0.1084,nan,nan,19.0149,-0.0196,nan,nan,nan,nan,nan,nan
27890.0,2.0,33.7097,0.1082,nan,nan,19.0147,-0.0158,nan,nan,nan,nan,nan,nan
27900.0,2.0,33.7108,0.108,nan,nan,19.0146,-0.0119,nan,nan,nan,nan,nan,nan
27910.0,2.0,33.7118,0.1078,nan,nan,19.0145,-0.008,nan,nan,nan,nan,nan,nan
27920.0,2.0,33.7129,0.1076,nan,nan,19.0144,-0.0042,nan,nan,nan,nan,nan,nan
27930.0,2.0,33.714,0.1074,nan,nan,19.0144,-0.0003,nan,nan,nan,nan,nan,nan
27940.0,2.0,33.7151,0.1071,nan,nan,19.0144,0.0035,nan,nan,nan,nan,nan,nan
27950.0,2.0,33.7161,0.1069,nan,nan,19.0145,0.0074,nan,nan,nan,nan,nan,nan
27960.0,2.0,33.7172,0.1067,nan,nan,19.0146,0.0112,nan,nan,nan,nan,nan,nan
27970.0,2.0,33.7183,0.1065,nan,nan,19.0147,0.0151,nan,nan,nan,nan,nan,nan
27980.0,2.0,33.7193,0.1063,nan,nan,19.0149,0.0189,nan,nan,nan,nan,nan,nan
27990.0,2.0,33.7204,0.1061,nan,nan,19.0151,0.0228,nan,nan,nan,nan,nan,nan
28000.0,2.0,33.7214,0.1059,nan,nan,19.0153,0.0267,nan,nan,nan,nan,nan,nan
28010.0,2.0,33.7225,0.1057,nan,nan,19.0156,0.0305,nan,nan,nan,nan,nan,nan
28020.0,2.0,33.7236,0.1054,nan,nan,19.0159,0.0344,nan,nan,nan,nan,nan,nan
28030.0,2.0,33.7246,0.1052,nan,nan,19.0163,0.0382,nan,nan,nan,nan,nan,nan
28040.0,2.0,33.7257,0.105,nan,nan,19.0167,0.0421,nan,nan,nan,nan,nan,nan
28050.0,2.0,33.7267,0.1048,nan,nan,19.0171,0.046,nan,nan,nan,nan,nan,nan
28060.0,2.0,33.7278,0.1046,nan,nan,19.0176,0.0498,nan,nan,nan,nan,nan,nan
28070.0,2.0,33.7288,0.1044,nan,nan,19.0181,0.0537,nan,nan,nan,nan,nan,nan
28080.0,2.0,33.7299,0.1042,nan,nan,19.0187,0.0576,nan,nan,nan,nan,nan,nan
28090.0,2.0,33.7309,0.104,nan,nan,19.0193,0.0614,nan,nan,nan,nan,nan,nan
28100.0,2.0,33.7319,0.1037,nan,nan,19.0199,0.0653,nan,nan,nan,nan,nan,nan
28110.0,2.0,33.733,0.1035,nan,nan,19.0206,0.0692,nan,nan,nan,nan,nan,nan
28120.0,2.0,33.734,0.1033,nan,nan,19.0213,0.073,nan,nan,nan,nan,nan,nan
28130.0,2.0,33.735,0.1031,nan,nan,19.0221,0.0769,nan,nan,nan,nan,nan,nan
28140.0,2.0,33.736,0.1029,nan,nan,19.0229,0.0808,nan,nan,nan,nan,nan,nan
28150.0,2.0,33.7371,0.1027,nan,nan,19.0237,0.0846,nan,nan,nan,nan,nan,nan
28160.0,2.0,33.7381,0.1025,nan,nan,19.0245,0.0885,nan,nan,nan,nan,nan,nan
28170.0,2.0,33.7391,0.1023,nan,nan,19.0254,0.0924,nan,nan,nan,nan,nan,nan
28180.0,2.0,33.7402,0.1021,nan,nan,19.0264,0.0963,nan,nan,nan,nan,nan,nan
28190.0,2.0,33.7412,0.1019,nan,nan,19.0274,0.1001,nan,nan,nan,nan,nan,nan
28200.0,2.0,33.7422,0.1017,nan,nan,19.0284,0.104,nan,nan,nan,nan,nan,nan
28210.0,2.0,33.7432,0.1015,nan,nan,19.0295,0.1079,nan,nan,nan,nan,nan,nan
28220.0,2.0,33.7442,0.1013,nan,nan,19.0305,0.1117,nan,nan,nan,nan,nan,nan
28230.0,2.0,33.7452,0.1011,nan,nan,19.0317,0.1156,nan,nan,nan,nan,nan,nan
28240.0,2.0,33.7462,0.1009,nan,nan,19.0329,0.1194,nan,nan,nan,nan,nan,nan
28250.0,2.0,33.7473,0.1007,nan,nan,19.0341,0.1233,nan,nan,nan,nan,nan,nan
28260.0,2.0,33.7483,0.1004,nan,nan,19.0353,0.1272,nan,nan,nan,nan,nan,nan
28270.0,2.0,33.7493,0.1002,nan,nan,19.0366,0.1311,nan,nan,nan,nan,nan,nan
28280.0,2.0,33.7503,0.1,nan,nan,19.0379,0.1349,nan,nan,nan,nan,nan,nan
28290.0,2.0,33.7513,0.0999,nan,nan,19.0393,0.1388,nan,nan,nan,nan,nan,nan
28300.0,2.0,33.7523,0.0996,nan,nan,19.0407,0.1426,nan,nan,nan,nan,nan,nan
28310.0,2.0,33.7532,0.0994,nan,nan,19.0422,0.1465,nan,nan,nan,nan,nan,nan
28320.0,2.0,33.7543,0.0992,nan,nan,19.0436,0.1504,nan,nan,nan,nan,nan,nan
28330.0,2.0,33.7553,0.099,nan,nan,19.0452,0.1542,nan,nan,nan,nan,nan,nan
28340.0,2.0,33.7562,0.0989,nan,nan,19.0467,0.1581,nan,nan,nan,nan,nan,nan
28350.0,2.0,33.7572,0.0987,nan,nan,19.0483,0.1619,nan,nan,nan,nan,nan,nan
28360.0,2.0,33.7582,0.0984,nan,nan,19.05,0.1658,nan,nan,nan,nan,nan,nan
28370.0,2.0,33.7592,0.0983,nan,nan,19.0517,0.1697,nan,nan,nan,nan,nan,nan
28380.0,2.0,33.7602,0.0981,nan,nan,19.0534,0.1735,nan,nan,nan,nan,nan,nan
28390.0,2.0,33.7612,0.0979,nan,nan,19.0551,0.1774,nan,nan,nan,nan,nan,nan
28400.0,2.0,33.7621,0.0977,nan,nan,19.0569,0.1812,nan,nan,nan,nan,nan,nan
28410.0,2.0,33.7631,0.0975,nan,nan,19.0587,0.1851,nan,nan,nan,nan,nan,nan
28420.0,2.0,33.7641,0.0973,nan,nan,19.0606,0.1889,nan,nan,nan,nan,nan,nan
28430.0,2.0,33.7651,0.0971,nan,nan,19.0625,0.1928,nan,nan,nan,nan,nan,nan
28440.0,2.0,33.766,0.0969,nan,nan,19.0645,0.1966,nan,nan,nan,nan,nan,nan
28450.0,2.0,33.767,0.0967,nan,nan,19.0665,0.2005,nan,nan,nan,nan,nan,nan
28460.0,2.0,33.7679,0.0965,nan,nan,19.0685,0.2043,nan,nan,nan,nan,nan,nan
28470.0,2.0,33.7689,0.0963,nan,nan,19.0705,0.2081,nan,nan,nan,nan,nan,nan
28480.0,2.0,33.7699,0.0961,nan,nan,19.0726,0.212,nan,nan,nan,nan,nan,nan
28490.0,2.0,33.7708,0.0959,nan,nan,19.0748,0.2158,nan,nan,nan,nan,nan,nan
28500.0,2.0,33.7718,0.0957,nan,nan,19.077,0.2197,nan,nan,nan,nan,nan,nan
28510.0,2.0,33.7727,0.0955,nan,nan,19.0792,0.2235,nan,nan,nan,nan,nan,nan
28520.0,2.0,33.7737,0.0953,nan,nan,19.0814,0.2273,nan,nan,nan,nan,nan,nan
28530.0,2.0,33.7746,0.0952,nan,nan,19.0837,0.2311,nan,nan,nan,nan,nan,nan
28540.0,2.0,33.7756,0.0949,nan,nan,19.0861,0.235,nan,nan,nan,nan,nan,nan
28550.0,2.0,33.7766,0.0948,nan,nan,19.0884,0.2388,nan,nan,nan,nan,nan,nan
28560.0,2.0,33.7775,0.0946,nan,nan,19.0908,0.2426,nan,nan,nan,nan,nan,nan
28570.0,2.0,33.7785,0.0944,nan,nan,19.0933,0.2464,nan,nan,nan,nan,nan,nan
28580.0,2.0,33.7794,0.0942,nan,nan,19.0957,0.2502,nan,nan,nan,nan,nan,nan
28590.0,2.0,33.7803,0.094,nan,nan,19.0983,0.2541,nan,nan,nan,nan,nan,nan
28600.0,2.0,33.7813,0.0938,nan,nan,19.1009,0.2579,nan,nan,nan,nan,nan,nan
28610.0,2.0,33.7822,0.0936,nan,nan,19.1034,0.2617,nan,nan,nan,nan,nan,nan
28620.0,2.0,33.7831,0.0935,nan,nan,19.1061,0.2655,nan,nan,nan,nan,nan,nan
28630.0,2.0,33.7841,0.0933,nan,nan,19.1087,0.2693,nan,nan,nan,nan,nan,nan
28640.0,2.0,33.785,0.0931,nan,nan,19.1115,0.2731,nan,nan,nan,nan,nan,nan
28650.0,2.0,33.7859,0.0929,nan,nan,19.1142,0.2769,nan,nan,nan,nan,nan,nan
28660.0,2.0,33.7869,0.0927,nan,nan,19.117,0.2807,nan,nan,nan,nan,nan,nan
28670.0,2.0,33.7878,0.0925,nan,nan,19.1198,0.2845,nan,nan,nan,nan,nan,nan
28680.0,2.0,33.7887,0.0923,nan,nan,19.1227,0.2883,nan,nan,nan,nan,nan,nan
28690.0,2.0,33.7896,0.0921,nan,nan,19.1256,0.2921,nan,nan,nan,nan,nan,nan
28700.0,2.0,33.7906,0.092,nan,nan,19.1285,0.2959,nan,nan,nan,nan,nan,nan
28710.0,2.0,33.7915,0.0918,nan,nan,19.1315,0.2996,nan,nan,nan,nan,nan,nan
28720.0,2.0,33.7924,0.0916,nan,nan,19.1345,0.3034,nan,nan,nan,nan,nan,nan
28730.0,2.0,33.7933,0.0914,nan,nan,19.1376,0.3072,nan,nan,nan,nan,nan,nan
28740.0,2.0,33.7942,0.0912,nan,nan,19.1407,0.311,nan,nan,nan,nan,nan,nan
28750.0,2.0,33.7951,0.0911,nan,nan,19.1438,0.3147,nan,nan,nan,nan,nan,nan
28760.0,2.0,33.7961,0.0909,nan,nan,19.147,0.3185,nan,nan,nan,nan,nan,nan
28770.0,2.0,33.797,0.0907,nan,nan,19.1502,0.3223,nan,nan,nan,nan,nan,nan
28780.0,2.0,33.7979,0.0905,nan,nan,19.1534,0.326,nan,nan,nan,nan,nan,nan
28790.0,2.0,33.7988,0.0903,nan,nan,19.1567,0.3298,nan,nan,nan,nan,nan,nan
28800.0,2.0,33.7997,0.0902,nan,nan,19.16,0.3335,nan,nan,nan,nan,nan,nan
28810.0,2.0,33.8006,0.09,nan,nan,19.1633,0.3372,nan,nan,nan,nan,nan,nan
28820.0,2.0,33.8015,0.0898,nan,nan,19.1668,0.341,nan,nan,nan,nan,nan,nan
28830.0,2.0,33.8024,0.0896,nan,nan,19.1702,0.3447,nan,nan,nan,nan,nan,nan
28840.0,2.0,33.8033,0.0894,nan,nan,19.1736,0.3485,nan,nan,nan,nan,nan,nan
28850.0,2.0,33.8042,0.0893,nan,nan,19.1771,0.3522,nan,nan,nan,nan,nan,nan
28860.0,2.0,33.805,0.0891,nan,nan,19.1807,0.3559,nan,nan,nan,nan,nan,nan
28870.0,2.0,33.8059,0.0889,nan,nan,19.1843,0.3596,nan,nan,nan,nan,nan,nan
28880.0,2.0,33.8068,0.0887,nan,nan,19.1879,0.3634,nan,nan,nan,nan,nan,nan
28890.0,2.0,33.8077,0.0886,nan,nan,19.1915,0.3671,nan,nan,nan,nan,nan,nan
28900.0,2.0,33.8086,0.0884,nan,nan,19.1952,0.3708,nan,nan,nan,nan,nan,nan
28910.0,2.0,33.8095,0.0882,nan,nan,19.199,0.3745,nan,nan,nan,nan,nan,nan
28920.0,2.0,33.8103,0.088,nan,nan,19.2027,0.3782,nan,nan,nan,nan,nan,nan
28930.0,2.0,33.8112,0.0879,nan,nan,19.2065,0.3819,nan,nan,nan,nan,nan,nan
28940.0,2.0,33.8121,0.0877,nan,nan,19.2104,0.3856,nan,nan,nan,nan,nan,nan
28950.0,2.0,33.813,0.0875,nan,nan,19.2142,0.3893,nan,nan,nan,nan,nan,nan
28960.0,2.0,33.8139,0.0873,nan,nan,19.2181,0.393,nan,nan,nan,nan,nan,nan
28970.0,2.0,33.8147,0.0872,nan,nan,19.2221,0.3967,nan,nan,nan,nan,nan,nan
28980.0,2.0,33.8156,0.087,nan,nan,19.2261,0.4003,nan,nan,nan,nan,nan,nan
28990.0,2.0,33.8165,0.0868,nan,nan,19.2301,0.404,nan,nan,nan,nan,nan,nan
29000.0,1.0,33.8173,0.0866,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29010.0,1.0,33.8182,0.0865,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29020.0,1.0,33.8191,0.0863,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29030.0,1.0,33.8199,0.0861,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29040.0,1.0,33.8208,0.086,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29050.0,1.0,33.8217,0.0858,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29060.0,1.0,33.8225,0.0856,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29070.0,1.0,33.8234,0.0855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29080.0,1.0,33.8242,0.0853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29090.0,1.0,33.8251,0.0851,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29100.0,1.0,33.8259,0.085,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29110.0,1.0,33.8268,0.0848,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29120.0,1.0,33.8276,0.0846,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29130.0,1.0,33.8285,0.0845,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29140.0,1.0,33.8293,0.0843,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29150.0,1.0,33.8301,0.0841,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29160.0,1.0,33.831,0.084,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29170.0,1.0,33.8318,0.0838,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29180.0,1.0,33.8327,0.0837,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29190.0,1.0,33.8335,0.0835,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29200.0,1.0,33.8343,0.0833,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29210.0,1.0,33.8352,0.0832,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29220.0,1.0,33.836,0.083,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29230.0,1.0,33.8368,0.0828,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29240.0,1.0,33.8377,0.0827,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29250.0,1.0,33.8385,0.0825,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29260.0,1.0,33.8393,0.0824,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29270.0,1.0,33.8401,0.0822,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29280.0,1.0,33.8409,0.082,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29290.0,1.0,33.8418,0.0819,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29300.0,1.0,33.8426,0.0817,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29310.0,1.0,33.8434,0.0816,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29320.0,1.0,33.8442,0.0814,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29330.0,1.0,33.845,0.0813,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29340.0,1.0,33.8458,0.0811,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29350.0,1.0,33.8467,0.0809,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29360.0,1.0,33.8475,0.0808,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29370.0,1.0,33.8483,0.0806,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29380.0,1.0,33.8491,0.0805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29390.0,1.0,33.8499,0.0803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29400.0,1.0,33.8507,0.0802,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29410.0,1.0,33.8515,0.08,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29420.0,1.0,33.8523,0.0799,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29430.0,1.0,33.8531,0.0797,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29440.0,1.0,33.8539,0.0795,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29450.0,1.0,33.8547,0.0794,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29460.0,1.0,33.8555,0.0793,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29470.0,1.0,33.8563,0.0791,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29480.0,1.0,33.857,0.0789,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29490.0,1.0,33.8578,0.0788,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29500.0,1.0,33.8586,0.0786,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29510.0,1.0,33.8594,0.0785,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29520.0,1.0,33.8602,0.0783,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29530.0,1.0,33.861,0.0782,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29540.0,1.0,33.8618,0.078,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29550.0,1.0,33.8625,0.0779,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29560.0,1.0,33.8633,0.0778,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29570.0,1.0,33.8641,0.0776,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29580.0,1.0,33.8649,0.0775,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29590.0,1.0,33.8656,0.0773,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29600.0,1.0,33.8664,0.0772,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29610.0,1.0,33.8672,0.077,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29620.0,1.0,33.868,0.0769,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29630.0,1.0,33.8687,0.0767,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29640.0,1.0,33.8695,0.0766,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29650.0,1.0,33.8703,0.0764,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29660.0,1.0,33.871,0.0763,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29670.0,1.0,33.8718,0.0762,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29680.0,1.0,33.8725,0.076,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29690.0,1.0,33.8733,0.0759,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29700.0,1.0,33.8741,0.0757,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29710.0,1.0,33.8748,0.0756,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29720.0,1.0,33.8756,0.0754,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29730.0,1.0,33.8763,0.0753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29740.0,1.0,33.8771,0.0752,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29750.0,1.0,33.8778,0.075,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29760.0,1.0,33.8786,0.0749,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29770.0,1.0,33.8793,0.0747,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29780.0,1.0,33.8801,0.0746,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29790.0,1.0,33.8808,0.0745,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29800.0,1.0,33.8816,0.0743,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29810.0,1.0,33.8823,0.0742,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29820.0,1.0,33.883,0.0741,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29830.0,1.0,33.8838,0.0739,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29840.0,1.0,33.8845,0.0738,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29850.0,1.0,33.8853,0.0736,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29860.0,1.0,33.886,0.0735,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29870.0,1.0,33.8867,0.0734,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29880.0,1.0,33.8875,0.0732,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29890.0,1.0,33.8882,0.0731,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29900.0,1.0,33.8889,0.073,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29910.0,1.0,33.8897,0.0728,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29920.0,1.0,33.8904,0.0727,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29930.0,1.0,33.8911,0.0726,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29940.0,1.0,33.8918,0.0724,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29950.0,1.0,33.8926,0.0723,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29960.0,1.0,33.8933,0.0722,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29970.0,1.0,33.894,0.072,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29980.0,1.0,33.8947,0.0719,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
29990.0,1.0,33.8954,0.0718,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
30000.0,0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> tikz/data/postprocessing/object_list/objectlist_crap_01353.dat <==
id,range_mm,speed_mmps,power
0,23299,-30,2416.202
1,22018,-30,1805.118
2,41475,-30,350.194
3,46965,-30,256.611
4,9698,-30,215.366
5,29643,892,243.231
6,50014,-30,175.239
7,43122,-30,175.558
8,44952,-59,205.61
9,36413,-30,172.351
10,33729,654,160.031
11,53247,-30,67.142
12,8661,-30,60.285
13,48916,-30,50.57
14,33790,-30,61.586
15,38243,-30,49.448
16,23299,-8500,0
17,23299,-4100,0
18,23299,4400,0
19,23299,8700,0
20,41475,-4100,0
21,41475,4350,0
22,9698,-8450,0
23,9698,-4100,0
24,9698,4350,0
25,9698,8650,0
26,29643,5400,0


==> tikz/data/postprocessing/object_list/objectlist_ecac_01353.dat <==
id,range_mm,speed_mmps,power
0,29704,1100,84.414
1,29704,-7500,0
2,29704,-3200,0
3,29704,5450,0
4,29704,9700,0


==> tikz/data/postprocessing/object_list/objectlist_groundtruth_01353.dat <==
id,range_mm,speed_mmps,power
0,29800,930,1
1,33900,640,1


==> tikz/data/postprocessing/object_list/objectlist_rect_01353.dat <==
id,range_mm,speed_mmps,power
0,29704,951,178.711
1,33790,594,133.005
2,18847,0,15.693
3,43427,-59,11.148


==> tikz/data/postprocessing/object_list/objectlist_selfcal2_01353.dat <==
id,range_mm,speed_mmps,power
0,29704,951,213.085
1,33790,624,160.569
2,18725,0,64.915
3,43366,-30,23.75
4,9820,-119,22.454
5,55870,-30,20.094
6,42512,0,12.221
7,29704,-7600,0
8,29704,-3400,0
9,29704,5400,0
10,29704,9700,0
11,33790,-7900,0
12,33790,-3600,0
13,33790,5000,0
14,33790,9300,0
15,18725,-4100,0
16,18725,4400,0
17,9820,-4200,0
18,9820,4300,0
19,55870,4300,0

